Compact: Approximating Complex Activation Functions for Secure Computation

Secure multi-party computation (MPC) techniques can be used to provide data privacy when users query deep neural network (DNN) models hosted on a public cloud. State-of-the-art MPC techniques can be directly leveraged for DNN models that use simple activation functions such as ReLU. However, these techniques are ineffective and/or inefficient for the complex and highly non-linear activation functions used in cutting-edge DNN models. We present Compact, which produces piece-wise polynomial approximations of complex AFs to enable their efficient use with state-of-the-art MPC techniques. Compact neither requires nor imposes any restriction on model training and results in near-identical model accuracy. To achieve this, we design Compact with input density awareness and use an application-specific simulated annealing type optimization to generate computationally more efficient approximations of complex AFs. We extensively evaluate Compact on four different machine-learning tasks with DNN architectures that use popular complex AFs silu, gelu, and mish. Our experimental results show that Compact incurs negligible accuracy loss while being 2x-5x computationally more efficient than state-of-the-art approaches for DNN models with large number of hidden layers. Our work accelerates easy adoption of MPC techniques to provide user data privacy even when the queried DNN models consist of a number of hidden layers and trained over complex AFs.

==> figures/data/ablation_study.csv <==
layers,AccuracyNFGenOriginal,InferencetimeNFGenOriginal,AccuracyCompact,InferencetimeCompact,AccuracyNFGenCrude,InferencetimeNFGenCrude
3,0.02,25.3,0.05,23,0.67,32
4,0.36,47,0.25,31,0.95,29
5,0.51,114,0.49,58,1.78,49
6,0.51,146,0.47,73,2.56,76
7,0.56,167,0.52,85,5.73,93
8,0.621,190,0.45,97,8.45,101
9,0.71,246,0.57,102,11.56,106
10,0.64,356,0.71,117,18.567,124

==> figures/data/approximation/gelu_CIFAR100ResNet.csv <==
tol,NFGen,Ours,Plaintext,dropNFGen,dropOurs
0.1,0.731685674,0.87,0.8711,0.160043997,0.001262771
0.2,0.703947566,0.853624236,0.8711,0.191886619,0.020061719
0.3,0.659475662,0.847582192,0.8711,0.242939202,0.026997828
0.4,0.639475662,0.845921718,0.8711,0.265898678,0.028904008
0.5,0.639475662,0.845280561,0.8711,0.265898678,0.02964004
0.6,0.625270432,0.834430329,0.8711,0.28220591,0.042095823
0.7,0.605270432,0.832345277,0.8711,0.305165386,0.044489407
0.8,0.567043223,0.831519663,0.8711,0.349049221,0.045437191
0.9,0.524827224,0.773110285,0.8711,0.397512084,0.112489628
1,0.504827224,0.731249727,0.8711,0.42047156,0.160544454


==> figures/data/approximation/gelu_CIFAR10CNN.csv <==
tol,NFGen,Ours,plaintext,dropNFGen,dropOurs
0.1,0.783867211,0.856796899,0.8711,0.100140958,0.016419586
0.2,0.752539039,0.83608142,0.8711,0.13610488,0.040200413
0.3,0.707675781,0.822911105,0.8711,0.187606726,0.05531959
0.4,0.656757813,0.815962774,0.8711,0.246059221,0.063296093
0.5,0.616992176,0.785696149,0.8711,0.291709131,0.098041385
0.6,0.616992176,0.76422698,0.8711,0.291709131,0.12268743
0.7,0.616992176,0.739867167,0.8711,0.291709131,0.150651857
0.8,0.607226551,0.730542863,0.8711,0.302919813,0.161355915
0.9,0.607226551,0.72665365,0.8711,0.302919813,0.165820629
1,0.607226551,0.71603253,0.8711,0.302919813,0.178013396


==> figures/data/approximation/gelu_CelebASpoofEfficientNet.csv <==
tol,NFGen,Ours,plaintext,dropNFGen,dropOurs
0.1,0.740637813,0.869045496,0.9219,0.196618058,0.057332144
0.2,0.709938863,0.839045496,0.9219,0.22991771,0.089873635
0.3,0.698938863,0.819045496,0.9219,0.24184959,0.111567962
0.4,0.650850482,0.809045496,0.9219,0.294011843,0.122415125
0.5,0.610744445,0.799045496,0.9219,0.337515517,0.133262289
0.6,0.607444453,0.78690455,0.9219,0.341095072,0.146431772
0.7,0.550637813,0.769045496,0.9219,0.402714164,0.165803779
0.8,0.500211401,0.729045496,0.9219,0.457412517,0.209192433
0.9,0.505322866,0.710015634,0.9219,0.451868026,0.229834436
1,0.485147107,0.708807792,0.9219,0.473753003,0.231144601


==> figures/data/approximation/gelu_MNISTFCN.csv <==
tol,NFGen,Ours
0.0,0.9772103393337522,0.9772103393337522
0.1,0.965895414352417,0.9692917891938583
0.2,0.9646934866905212,0.9678532856654193
0.3,0.962965726852417,0.9665131825843727
0.4,0.962965726852417,0.9646163051892253
0.5,0.962965726852417,0.9639267304746376
0.6,0.9627403616905212,0.9632421636849131
0.7,0.9627403616905212,0.9621125049816699
0.8,0.9627403616905212,0.9578842992250076
0.9,0.9627403616905212,0.9565778320526155
1.0,0.961989164352417,0.9559833980202838
1.1,0.961989164352417,0.9553309653139602
1.2,0.96198916435241,0.9531005524267538
1.3,0.87890625,0.8877996372299474
1.4,0.87890625,0.8867807299752356
1.5,0.87890625,0.885836534632238
1.6,0.87890625,0.8851466876233697
1.7,0.87890625,0.8840222883924636
1.8,0.87890625,0.8834592588650444
1.9,0.87890625,0.8824636352765599
2.0,0.87890625,0.8806140324493343
2.1,0.87890625,0.87890625
2.2,0.87890625,0.8778391149855006
2.3,0.87890625,0.8778352070444264
2.4,0.87890625,0.8754118865644392
2.5,0.87890625,0.8744329142010174
2.6,0.87890625,0.8726242739208632
2.7,0.87890625,0.8720468478470804
2.8,0.87890625,0.8716232369278969
2.9,0.87890625,0.8708782262516065
3.0,0.87890625,0.8700580310948192


==> figures/data/approximation/malicious.csv <==
,client_ip,ISP,DATE,MIT_Mean,MIT_Median,SIT,NR,NU,NUA,FF,FPIB,FSPIB,FUIB,FCIB,FICIB,FTP,FNUA,os_json_cnt,AUPPU,app_json_cnt,browser_json_cnt,duo_responses,das_score,cluster_id,cluster_rank,usernames
662,60.169.209.228,China Telecom,2021-03-02,16.8846,17.0,1.25044,27,1,0,1.0,0.925926,0.12,0.0,0.0,0.0,0.0,1.0,{},27.0,{},{},"{""fraud"": 0, ""denied"": 0, ""success"": 0}",22.0,615.0,50.0,"[[""38tuuAdp7h8VAhIG47Ya2xNcul4DvKzu""]]"
671,103.81.38.181,Gazon Communications India Limited,2021-03-02,15.0,15.0,1.67774,28,1,0,1.0,0.857143,0.0416667,0.0,0.0,0.0,0.0,1.0,{},28.0,{},{},"{""fraud"": 0, ""denied"": 0, ""success"": 0}",23.0,615.0,50.0,"[[""KCKhjNALAAcjIIqjea43l9X+7Vhg""]]"
374,54.172.105.57,Amazon,2021-02-25,14.6952,8.0,140.432,1438,945,0,0.99096,0.494437,0.933896,1.0,0.244784,0.240612,0.751043,1.0,{},1.4963,{},{},"{""fraud"": 0, ""denied"": 0, ""success"": 0}",100.0,136.0,11.0,"[[""+/7PcWhnuex0C3WTP5l5q05uU73QZF3Vhw==""], [""JSnBm6WjdoJVFvIkGTYwhR0oq5nODKve0zM=""], [""4FCuCd5NAhIyhk1wC/502UfAT5yZb0YMKVys8g==""], [""ub5oIk/eU9T7VjAhL/8U01RRcKUiRYqY7Vrstg==""], [""ThMA8AkjHcR+jlcOZAqLvoBYCqm7ZoqA""], [""EMm9F9jPjaL6wTWb5jKZJMfxEVLmPY0=""], [""ZxyUtKx4JKtWkJ+abrvgyRFtM8whKQ3Isus=""], [""52hRSWxcYZ0r20JBFNmfhPRjVQuM9o4=""], [""9Pn9L8cjPmr/a8qNG1Czo3GAgbbVIg==""], [""vxbffzEOL3poc/56wQuvrTRxhfgja2v7""], [""JFzMICRkGpmYuGzClCRi6TfucLkY5ckncg==""], [""2LRYhbTpGr7Huwne0Nkbebs1a39E9jmC""], [""0UxBN3cyR7YHD21TYdA2+xIpORyaWg==""], [""vtjeGn96zlND/WPgKpeo6BZEVqvz87k=""], [""AasLAgadoc9G9WvM7H6PcQIGYXcYwc0=""], [""x5CRyjohTdRSGt9QYs+VbH58FNaip8kXIg==""], [""OfVfNkKawHUSKnDVlzLHEq5DwHQlNxq0""], [""JD3qvEKvkq+yNK5jv0E8ZBo2qHWMZRff+uA=""], [""qGiVDJLmI1QtMwZxdeeMPaDdfAb5DCU=""], [""8bSUpWHV2U9ig6Z6K491MEDL8dw5kyk=""], [""L36eChjztuTAreVK81L7d2pg0rxs""], [""ygnXyGnBZQRANvXt8M+6rs/noSjqL+sQ""], [""M1tPHeyL4JA7Z7KlKr7lT4Hc3eGcNpJzlVqN""], [""NJx5v7qMPCiOn8BZ43Fj8oKxhjzB+Q==""], [""ALgjO0dc1tt3xj2ktyq2t6NE7lvYOWVfoA==""], [""zdrylKf6SJAXrszVjYzHjxr1eqVp76WO""], [""LuLdHxz20MIp5CTi6dOhHQToJqMs0XR34A==""], [""PUfQn+FnQyw2V7K+PwIpnmScRJvwaAPa""], [""bRVDmZIjYTygwRLuFuktknVYVkNMybe/MQ==""], [""A60CYizv3YgeXI2P9hcDl/LyBcne8Eu+XW8=""], [""mJ84e0xSv8bHTCaKdHygifRUOh4wvnGHMBI=""], [""5iYavZM6x/JpaUCbJHH2dmHj2v47Tk12""], [""Yz+IXuVczaTnuTypcxOJcY3dipG9e7UMYttL3w==""], [""y+c0mIuJs/gRMMq7y+JZgcIcnHT0Fdd+TY+O""], [""NmSGbSIBcKQAAjeBjcJnTcS7eZx3ym8XVus=""], [""b34GE3VdC5GVWJdvpzrzQyyjNF5EQR0Ms9aM""], [""q0ZLKTVYUyBvDJMcn9nl2H4jOnjVFU5B5Q==""], [""PGbQCQyCGR0hzw3UP9aGkYSx2oB8zqsc""], [""EH8rRF8Fz5klP2YETbm2irfVDfF97rG2""], [""urviZIYz6Iq2FlWrNLcX7PVH5URf/6U=""], [""xVHUvyxn4nDXtPG3hLg9DgqMFiQBsNPCZQ==""], [""WFmkDXXh//y88n8u7ZuGzd4CNsgDkPVR""], [""/QEadpyVnOL+EJBGLTwElki+FF7HpIK2""], [""pW7WkAIXeGj0Lu3GW0aLmJ9NcnXba0+9""], [""PfFxLd+b5Kl5yhPhPQod+JeVC+Qd8uk=""], [""0iKT1t+zjQFaexi1UQycgelxiJ04jR8P""], [""KkRngtNu5dzPAbjbi6HdgFhjYXtHLZ0=""], [""ilrMz3p6KNG1J11dFpNQ1KydCzDo58w=""], [""xmNKHuhCWgJ7HwylPhJa8RhttNQUCw==""], [""syYbGUfg4kkrpHXBF0WiHG1I0clu5Q==""], [""4vELExJZCdCZ8drbrGqlXhs01bY2ia1l4w==""], [""uf7GK1GdOL6V4LWSKBUUA7rP6wMXWLZ50Q==""], [""ViHZakBJr/SH/KF0Mo3k3Kv86E1IArTr""], [""rOvyE1Pgd3JYc8ZhKIPuvBEybzeY/igojQ==""], [""91ha/dsnD4+vj0ujhF5QqCGaj5jeWkzMFDs=""], [""TWo3JSq/Hsj7wtdiQ06B4OWAcWymUmvC""], [""WLJSh9BQQx8lcUHzdrmIVmc596Zf5N6d2Q==""], [""AU+ULoDG9bsroKO6Mc262/Y4oKzT8u9V""], [""gZV4MSZ8Iu52PtH6rZnKsRbSGZMBylU=""], [""lLmzmKwcHBv1xYedjo8KnbCGYUWIS6AoDjs=""], [""pFOtzPU+kzP18Z/k8QmWvu8900c2Ug==""], [""HaIgyGEEEAuex0cFWO/gI5QoeBgH""], [""DHkytkbk69st1b5/0US0CFhcrLToORc=""], [""ycygIn8mgA0rSgHmDSCEK1baZOcssT+F""], [""I4AiZzdt2oROtnyL9u/RYirwr8AZy35D6Bs=""], [""OQc2hH6JpeVlSJLdgVcQrlKcd3vO0aA=""], [""LHwmI1TCSArgjviKcoASAo4fUCozshOI""], [""nGS14+J0Z/FFrZILp6HUBDIQYdc1lMvM""], [""X3sR+h1sITRfDNpdrjOu523GHRA2DqIr""], [""uAYxRpv8ysDyqo48eI/SWv2DeVZbgf/BHCzX/w==""], [""5V9Ntq1+JlZ8kZi1AK3Mmk0k7TK5Vg==""], [""Ev4cHd3fN7O+ILBVw3JvQqFSJZM=""], [""eoaEub3zQvr2JX0XRIatk1A/YS/48mw=""], [""JC8B44HTguW8FVW729YHwB4p4X4lVe2WIw==""], [""UGbgixNvm4rHH5lb8FOSoOFvBjw0mdlBdBM=""], [""mqRrW14auagJZ3GmXGxxRH8TenOsLiQ=""], [""16Ifjwy1tO1PrcwWqeNoJm/uqyqFtR6VIg==""], [""VXTBPSTKyHxwDlnwD+eA89XYWSLVH5N/""], [""7glCTc9MrfUnFs1fPlXGRGlSUGM27cvLnCE=""], [""9N+WNY4nxv0nGBSg/zEzPlbNElFwNQ==""], [""PPb/dCAYHOQgGhzbTgMC+jCDO55UFwE=""], [""7PZcbV5oqBNBwRw3J0O1wZ+hEpgi6DYm""], [""ChNY+c78q54zNeIPiQyv02zn+UGNYRBUPjGk""], [""d3FFSwmgybMnqVmC/gAyvlGM1kbdoYs=""], [""7/WVfLtsOSawqeHS5IRaGmt0GTVgXzWUfA==""], [""XzKQ8VCFQrZdSuvOd4yGvFB5q6LjE8QGido=""], [""0Wsz3Z8G/wit32jb2WO7Mvmx+ZwW9VbQkvAv""], [""F3AJD5lyxguB3m3xmcqr7c4hA63D6SifoqY=""], [""BsyksaRQl9gcgH3ytIJRmDOK7FtjSnqB""], [""1xSX2lQPj38c6KYqgBoONP6ywSd5VZewoCE=""], [""GMlycTHYnddyfQAN6H/A9rkLR2rYGoY=""], [""Y++MTGOBGgF5IY6sQ1FWZ2E0BmLA+Q==""], [""rG15s13uATOIpQhsTb6gvIzqSRKV9Y8=""], [""jpZX3EFDH2ZoyYo22yTvZEZoVph94TX1f5f/kg==""], [""+Tt8tmUm8Y5AYYc9xTEhv2hhRFUm""], [""b12/o7vxr5vz+0MxKGpilETFRYDCaLg=""], [""UI7MHFk2R8pOO/FT8LS/SU0l+W3nPOIG""], [""OfZXSNGc2bgDjmuOVnkCIhNz5LoA063D""], [""Ho1Znj9As9bvgZHNFdP8+t1fbb3yhUkB""], [""Wt47A+g/L4p/VhSvQxSqNdifJt/hGw==""], [""4yXMP+3cbUQF9NRhmHYklpcXRQBnrTE=""], [""7Vekvqv3FZmKpxtLZsXLWMnf1qAMEPCASW4=""], [""Dax1S0JPuD81eDWUP71cBG+PqfUr0g==""], [""t19/BBs6GD0W4sImnRw8w0fWw4Ops78=""], [""sGR0W7TGzHoclxSrEbGYXoDSFU9x792a""], [""C5ZGUGQo8Y/e4N2iVLFnLhla+GSUMEN5HtbJv12WfhLo""], [""tTEGNputsXKrNIohOhZ01Q831XAmI7Mj""], [""Uo+IPCMsnOU13xTKBDSiCgc0LRinDxw+gw==""], [""UIeOS5N2D4M4BHd0fRtnfgn3lBNbe18=""], [""nr37E8vyWw+48rU8GUkgB/fYHgxy""], [""8ItO8W2W7sOazVw29dmeTt2Jpu3dPxFizXM=""], [""DCFpzSumk5g7/sOkaAFRkiNUVLb4uGnYog==""], [""sHeA4G9iI8fu7eBEtRBoYtUzRDrwbA==""], [""wPt2oRDfupmg9Q/GKN+rAD+0SZrvTwc7Mnx2""], [""iS4951LRd+Sr2yY+lo518LRkEZTbBD4+mjxI""], [""DL+XkpRyhBlYXNC7Bg8eO0r4UIBuvA==""], [""3ztIT/1ygqbAhPxetEaQMyI1uoF82yEBmA==""], [""BVVzpTjO+dJMhAjt5ZgLJEnpJVmY+2Ti9G5l""], [""Yezu8o0hjWuUXX1Qmkvp1/xt6t3QtysLyAFL""], [""CsPGp0eLqSWYq40yT9kct9IxTR4Gg3zNSA==""], [""LPT0xJJVTo7bDW0O5/iYB7a3NFUOKnM=""], [""9Em3WNTfI/4e+AL++gLjGbFasZxm""], [""6zGu1/xeWhKyJiVZBu3CXxdN6EhdUFySbw==""], [""dyloNAZLj+X2pX6jRBmRbEPhqKodFB9Xug==""], [""dlN4DspI16P/eOpWu2dmW/RmqnxHJggd""], [""iBrI54R8DAB9nMyrdGdKBgTZMQVJszxGqak=""], [""KXOUXG4NoAESMRIZd/20EdkevBJcX4aJ6A==""], [""w9DI/LXBzkVa78GDZwA6JE0nc3AYxvgx""], [""TAJu8c+OZQxPzyCrJO8arRvzel6Pe9Fn""], [""2UEqNmfTYKEbmgDyzcP8uefP8aSlBgCLhKNX""], [""GZrTxdIln4CVWRqeiSPqXe7283xd2SBzItY=""], [""27+HsF3bsX3wiX+IOZf32C2TUpjEtFsO0/8=""], [""obYcHLf1xNG1/24xAhea8LXEETmOqmJQHw==""], [""d/1jpwTohO9CXBvvZTRfUyLs4Afks0Y=""], [""GTuwWncUiwFSbTwjfbKtSCr1V7V2T0PC""], [""BACiKVcj57PLDLoFYGgFJ3m8+DMv5KTAyw==""], [""unBA2CNlN+V5E+SVfRiisUachSqgVA==""], [""WYE6kZB5ajQzKoejC4aj0BviT3/hgQ==""], [""AKQ/1YqTes8nH8R71n6hh4cBaxhoBeKU""], [""4X9sfgfO/lEvzwhprGA6HeRacvUGyQ==""], [""Go6WO7OqsomzC1EnxT8ffQ8uALYR3XgMVggwKw==""], [""3qdgVikOuP8+COXDylFuPVer05emxwRsEg==""], [""Ra7WR9jroaYSSSTRfEF1TciwVna4jMl2""], [""VsNGckpy48pSqyPyg7ekeh+jUHC2nOeYxA==""], [""GiWY94HYIw0IXk3XWMSwqbXvHIufQMu7""], [""4thwnyWkMvSX2iUsUAm1hfGRAVFSjgjE86s=""], [""4O2poZoBacKA5Y+91d/PDeSE5tIx63rr""], [""9jF5WdPkiAt+NaXGAPp9Yo1Z+J7RWC3vTw==""], [""kw4IsJsdXMnDZsJSeHA/RYlk5RBhiJs=""], [""pcDSfG+ygooTeAf+pQdSpkkg5bG0eDThXA==""], [""mXpIKJQRkyRX91ZJMhlH9K8HVsos""], [""XKwvHH/JWfEHtdLHEmMVzQHsiH3tnYcVaw==""], [""848NapxLVgqAWoK/C8hcmZ/Ugc58KQ==""], [""sb4TpdcLcRFAjYfhnt6Wny2CO4a/yjk=""], [""51x/TZehq1HZGtQtVdN5BC4I0cBWbPg=""], [""zClCTDfPMZ/Or7axPnrP3EYJivQBowFm+w==""], [""p5u4zkSbVgQRuN2YtAV1dy8dyhcJjtO9""], [""HXuw9wOKn3D50U7EIxqMA/qx6dLl""], [""0y6LN+ZgNze6ltw5WAMM88sIH629mPl8""], [""UM/JM+5kBAOpuN+BNfICS8rysRc+1+bRag==""], [""dZ62rZvEJ5UowzBgCvE6MdNbK9P88Sklxg==""], [""lHzNcMsG38uWQDauGVINDSAzwNHECryFKA==""], [""NmlF7pFSaLn5W00cgYGybiDSZUgQUmE=""], [""f9qHTNoGvSNlah6j29IgyLBehhzzchTt2g==""], [""UluM+RnHLYD1o4hsBaT4dq8PPOiRIJaKBxyUTQ==""], [""L/FKh098p5S0bbdCfg4dVAhnKrSGt2Ym""], [""r5KHbZxfxyOaQEaUJGn7r1cm0RRfVe2+""], [""dBMiDhO0F8ClPSn1FfZ1aKgwYZKWxPdDMUArIg==""], [""SH1JwlAQFJbWYuRWCVCiEW7/PsuHjuCLms8=""], [""zU6mBsTKqjnPjQX4/B7YZQvpZXQFM6al9Sc=""], [""fFdTtG4Ljcf0JLdWsFxQhCq95nS9Kgtv""], [""HWOiB75u2KYAtnH6hQQ3HlDKOksAmw4GWg==""], [""oFGN0nuMbcE+ya8CiSNbnidhW54Ui/8=""], [""N2mIJSuJbhXuoIuzEScRHCg4qlmP9TSIJQ==""], [""c0mpLQlMgB8oCnW5qBzArQpvW6DpS96kO0I=""], [""fd8wJGy/CSHthx7ICns653SJCDEavlsp""], [""7ujLc2LGrRi6+PptPJqDS2DE3qAmyg==""], [""gm7B6SzOfcZWcQpAWWj4bfe2tmOECQ==""], [""BwMOQqdGzDOIGGCnqdfGDCpydhKSqa8=""], [""YDAYiOIYUvewvKHBs6uy4zApoypdow==""], [""iRHvGyz+PNPDgrKh/xTrWDL8CtMqnko=""], [""v956Xyfgfgdq87pg1i1ohMQUgk06rqc=""], [""tejVKl+w8f20tvwzniy534YD59ytCisN""], [""EiiNIr4BEeUTsRJFTrl9Lw3sfl8GuA==""], [""pvQpXm7QQeYHtEjxzqbARv11bFzUj6q1yA==""], [""/XWBmDXBcEaF+3EzysGTdIz2naKiFw==""], [""kE4dBiV0rnZwZkSjKa+494lUrwwMwIw7eg==""], [""qN8mk52gcwEQVRYIaoG1TF+F7Z5NWZZd""], [""uKONMIPWDDuT0USrCm2lltKiLnyKACuE""], [""IEa7M/tT0g9APDG/1T18fEJ95CLZSgjbTm5x""], [""OHsX2E2GHto6voZ+lAfYdVyDxEoAq5AU""], [""pDuVZYGAV+uksbBz7W+Lo+OQjyUShbVINK8=""], [""2SmMb1sZMvtHLWjQGWAAidsuSczxCD5Z""], [""bStK/0SsgtdaRVuxhwf/cj68VcXJXHLZ/A==""], [""ldl76I672UIeSbKO9AssaAMPEbjercDm""], [""7sRjHE0+yPGUCxqKpDwtE7D8P+5EA3U=""], [""4xJSGD6EirRms8Oapnra4XL/zhsMfw==""], [""Br0U6Set0poTloZrBf3IW2tWP8fckqk=""], [""+G/MEO/nNwlqEvwS7RwGou4lbAMR+gE3yw==""], [""0xJDu8NPXBd+obqAl4NdmJNygM1cPMbwV4U=""], [""Ai6gQwPNmr3yixkYBpGuOSd5LMiygOmZNQ==""], [""qDvOcdY7p1mloFD2gZI35hejLQDgWW+/ng==""], [""iF8XWAdBhgHssGO50S6dP253qy+CXUs2sw==""], [""/ARQQLyNlhh4L0qsjuTZ95lK5njCq4LivFM=""], [""NgNzxdwScE821pgcyaPOU8p2phX8Xm4=""], [""9XNYLqZePtOmi+htdX6cWZcEdUJAiHXu""], [""fBfryxj1xdB59Y8oWhGqdbJuADyoYqM=""], [""QLHRrwgoP49wElSW4XzzBJMzpjDD0sfX4A==""], [""sqeG2rhuGik+SpJRzIs14BS1qs0PjS8=""], [""97uXfEZzkWZSuv03I4R1gUbI/q1YMg==""], [""8uIB7vAHQuvk3AYrE5CyVow/FCv/lkdpog==""], [""Gh43Qu1nklqh/F/Jp2+DiAidY0zClEXW/ZnP""], [""Ev8kFUt9n/ny6lWFcmW0OxycFQSD""], [""5ZRzuvlicW1TsC36H8lQjJccd69GECn7""], [""G8S1a4C8ab5Tk5bKVNg98dFnNY+DP6+j""], [""d2ZaPlI4NBy6KPvPHtV6Y6f8WiqOMPAC""], [""qdm0Z+Ue0WO6RInwZFrVaz3u9GWshwgHPJg=""], [""QGVW6ohYfuQZ3D/Tac8AD0jEwjmpMBrc""], [""pHqFZVvR4jrRk2fausnu8h08ZkPf9JaTIg==""], [""EayEnCJOgyxQOs7IDE1Kv4RIghKardurtiCj""], [""HnFLEmZ8KmQuovmqGyxD9litYKSjROeJ""], [""MySDtVf1BJzXgAQLwQ5CtBiXE6CGKbRl""], [""wrozW2iZIUriaSmu623WVkDjAn/7I8k=""], [""ZL3cPDr4LeXdVZviNbQNskO8zGC8lKg=""], [""QI3mnBhE5Af6xAt0AvO89ZJd3fTMtP+6WJnp5A==""], [""epgXbqUlEKTWzYSTIz2H9Ysz6Iut70c1""], [""nl3Xyc0Pv5QMslIWVA5NW8L5oaU=""], [""nZKIwvVtMPs5IrSBrkJNhEIK88/V""], [""MCeC9xcTi8M0RbIavI+pHLlPfqFVqlRv2A==""], [""eLa7SizImK0/b+AYgyIml8pmc4s7JQ==""], [""vPS5PVgmevzldvfsQkPVAe+FzqyIl+GV""], [""O5EP0x+5bGK1MgUVxNiEu2YFf2b2MQ==""], [""cq7KCwYuY7E9BKLarrN0doEe7fJhYNJpYbftXQ==""], [""QYv6xTg7tIfddGbNJIaJATz88+RriIeChQ==""], [""LWZZeaZYlt/mfN7Jffrz8REY/5vjU/lEEYs=""], [""mItH3M2HiXiKJ22c5RpzKFxxbSBwvAWQWr7k""], [""JZTBMI9dq996IunU0EJudWEgnNSLzlteMCPmyQ==""], [""syCeMsYscW6HlExyc+ITWklMtlK+E3PqXAnc""], [""gKyw2haWvNUSW3nqe/dIEqlbhv93HbOKPw==""], [""BIHbuSmtBIUemEZuSPkIa7KY2t8=""], [""EkTzaq03l4ubehWvTrkaxWAmJRLTGYWJ+UgeEw==""], [""ZB1Kz8HYMIkf4gJ/D8Ew/pURGFUWhvoKogI=""], [""8x3iLibcgzvjSnkiJ+rahjgirtNlz1Mmf14=""], [""qbueUV9I2BAQrrAkwZ8hJLyGCYk1Ew==""], [""9r0txybiZhBDAef1bmiJEcAlB72B+1rqWg==""], [""h6GR8sx5WasX+O0mAkC2YPzLzcMQayc=""], [""ukec9PwREpD6H3EYXAVE02ZxAoU=""], [""Eo03AkhIpKo/UuN5a4bh67LuSm9hCWeMxA==""], [""1bLB8lY0azI4T3yn6ii0GmQyHn9be/prZv0=""], [""656gXe3syoGTMgfr45TbxL7cQYbRQ2CbTec=""], [""KtLiUktpuAUwliDYD3bobX1Z7MiSfY2Yf9g=""], [""ev5gZ7UFHqHxlkCEoRt6dE+Qc4T2ZwdT0TMPxg==""], [""01ImjhEEaxe0FSleo620mmLDJXDfDqq3xA==""], [""hsXxNyQgbRs5oHS0RA/Y4O3/+IsvPOadshE=""], [""LgfU+3ZSTAtRy0Z9Uyhet/+pBDM0D7LARQ==""], [""gsNw5M+6QONnFkKWoKC2B9nZ1SQlw68=""], [""+STXV7Yn7HR9+xCOWW4HRtIy2e4=""], [""GozJxiR570aAfmeSHtuLtTEc4Uq2mnAwTv4=""], [""qHbuDis3Oc10PnQ6wDBUizIzDxGPBD2Pe8o=""], [""BNpmAtbxqC+IyenkT5+0UfdQ6gCQVnA=""], [""fOJTqHKT937/A4Z2FRFbnfVC9aXYBn6MYDn5""], [""3Bn3rDLfk9ZRV//1ohvy5Iz+4WfuAg==""], [""5mOQVkhha/650ziPpds/MZ969Kv6mQ==""], [""WdQQxzWaoQHU0/lOsCvZDhRB0shULi1pLw==""], [""QvoVQelN/HE0ZEAwhOiZmEEGcMVdeWVi""], [""+u+cRvrMGyKTd5PT20R3UdatdEP6Sgsi""], [""eUykPY70l+fIhgVDo6pS1oe7PhPl8g==""], [""hwenEiB0HrPZPYCRVGN7CznF6Nzkbas=""], [""LGyei/yml8KuVWZPC0VyDNjNKrmro0k=""], [""4YIl7jagLdDzjw/gfb95iXZHLVoLvhQ9Tg==""], [""VSKFlGHP7mW7Jd1+YHSr6hfzMKtww6cJXA==""], [""u421a3DDmgkVFRCjQlL4vtH+uvk9J321Ng==""], [""V+vFUKG5hFPUvnlRl6MndbY5fS8iYgw=""], [""lkgD1A7jYeTz0JpCThkvv4pu8ZI+3hmXcA==""], [""I8fWrhDb7HSpTqEthDsLw3ZaeaPadWOGzw==""], [""snbMaF/6GhAUkTYH94p6ara/RNqv6Fs=""], [""7bT+HP3qgMnn1yZBBuamrkG4QgVt""], [""/1NDpVipFfB5KvlL5K+gFGs7UKI6dGxu""], [""iDl2qYpwUaGdKE8GrJWQ7g1w2TGCWFARFw==""], [""mEDhFyYNhedcYDOc5yQJMso/S8QaR/eSeeM=""], [""n5c6Hus7foo4DlXbxyWJjgisMg/UYt4uG+V+6Q==""], [""iDEHi5ivQWPZl/tzZe21QikcJwiZ4/Q3""], [""rUPc/qAC00ZEDnJ+PqcgU8TfFUF8BJIuOQ==""], [""hDNBqNJJKEcsahDkKqUddnRJjRKN7VdO5Q==""], [""UGkDsTyV2BKO9tJsAdMPOZ/FAd4w0Ko=""], [""P/hLGMTDcFdUuxJrV9JfrxFkP6iB""], [""ImCLi/2l6ExXicNLeL0Id124lMm1NyFv""], [""q+q8nrxR6H9TYhqH7nUxdNAkXQUYlKZK""], [""WikNjjb4dUg+vWu8s7OgrDss5zEyTuylxLI=""], [""jqxPE9972ijELuYCRgKIdqlir16I51SQ""], [""itFR6OMWumPpGfnsMeJf+DuHkcmQu32K""], [""KeZnoueyrYMTuss9FaPvpyzCXiWm2aQ=""], [""9VwnFqFN+iaL0kH5KyLoIvxIReQmldI=""], [""0G8Mmun3W/Xt6JzTsbqRr93iAW2qSdgRwLc=""], [""wPl52IRIqbFG6pmnWK/6oddGRzkw""], [""g16DHD5+tzCBet47h9Zilw7ODkMHtOop""], [""YQLb60atH4JHHFr1PX1inqw4m9alO4OJ3w==""], [""L+BvMpNTwtOzxvX95ZSCLbIXXFw=""], [""ahbK9mMsCYmJA6SboagwlhFYxa5K+1Y9Ww==""], [""8UbMWmEyVilgVAibfN3CyG3CEJtq5lWo""], [""j7SbKwan2n3hRC/ElDeBKE8wuyN+""], [""GfK4wVKLeSku1MsLU64NGedGQDDvKSA=""], [""AA12hUDY7FnPaggvfQZjgduZbBahuS4=""], [""WLIWav4hBg56CWCAqUpnSplCtIxtoWkFL/E=""], [""sTFr+EUu6PXT7KE+zwqI8GnHbb8BBU4=""], [""xv7uHOnN6rma8XZsUC2KxGtpdAjb""], [""hJLCyHTV6FhDOSymzGpfR4cEaK06VDDE""], [""HeC497VtkAeo3vWHdC5VRC4h2+3pAw==""], [""QawWElmSXGeoIEoaAad8+QJgcUQ=""], [""bNQOJzI2PDzFI5Sx6iUvFNpYxHA3Ce5/""], [""GVVhy8KFEyXX0oETpSpW5Wd0TjgYtFw=""], [""wjn3Lm+2bSZbIPHtX4XbBcKH/0g0olTr""], [""JlmdjGSA541RC4CbF/Y0k2G3W2nYXQ==""], [""dnc4DBYijVAKd4T0KnXjVA96z3E9+d8=""], [""OyqxO3yp3cGcBECXXtNBmEGnGgywid5PdL0=""], [""kcUnBwGQUWGyR+AO/5a2+Bz6gBAifh1ZPg==""], [""SKDbrxASz3hn4KCY+tQUyeUvhpqcsKLyxiI=""], [""xNLsL+4Zy9yRG5rRgYttyzdx4pc6jESejk4=""], [""VbZvCIDdc462UkfQ9R+sMuIPUdWe6VE=""], [""dmfpWMGrO8K9nVN7HtOk/EkGx0BC8FM=""], [""B9ArC1u+LQ5CLTimUapTnIdeIa2u/Ks=""], [""uisDvyq8xGbQlCqDtvTms3sKvHTNVg==""], [""5MUP5QykaTnnXs3z+fhs2oTJZvSLzCg4""], [""yaNKxs7XJxoKsgh57XLOBJDiGyLwDbLd""], [""H0rrURb97n3fe8B9KcqBUWaJ4k3/0rw=""], [""iKjomMEPKFAWWkfJbIT6Z/Pl4gfJ0vxvaQ==""], [""fQMoMKc6kX5iPAP6AcOxrl5gj3Zakix8""], [""RdiUxMRfLQMN18Gip4MpQuu41zVnwTU=""], [""Ih2YnqfFOLX9oNWDg6aScCQllpwKsQ==""], [""ydRDQP5VSATsMcY3lf7luF1z1UjdI/Q=""], [""LEZB4jvsrS/BwCnw6Zf0MI6bEKkTsBU=""], [""dY+4OPDy/N0+CV8lwp72eGwz0Pse""], [""zG3cnVJVOyOje+2Nvc4bLqQWxy67MmA=""], [""REow+ozVee/qUmvHl04xgLWY5XRUtca4KQ==""], [""bRLZHtdBaEHVXt2l6v1W6w69GRjy6qA=""], [""iq/adJdxMKnItcYXhoUokN+99HsahA==""], [""qapZfyaBwUgEpiAUhS7kmYOruEpiG7cnNC8=""], [""O0kGz0MwQTpWZb4cwgYFjuz+Aa0dFVjxCWsS""], [""wPrdknB39l8TFF7ajhbbFoLtSah4drp2fw==""], [""bEgRmimMchaAotjWZXOTgemh2+E=""], [""S9rdXN6Z5B3MuUt2ur38Z5GvO2GlVxM=""], [""PP7bKEPDkiAUpujThWcL/p0HEGAVJB6k5g==""], [""rE3ZJZU+Dbw7W4TjSfAMQvrh7Gn4t6RJLA==""], [""I3b/IpGxoToUGtyLgvo6jtoKU62FZw==""], [""Dwy5WZWiEQh9Sntll8qL2vyvkhyNuXI=""], [""SW0rHNljHjI7IM9BGtauY7ekDmLVeT4iAwEh9w==""], [""10LjDej2lIHeayvk3Ehvz4KAgip/vlI=""], [""A3nnwohZaRl0SoaEuUN5FuqnYY4pERpapA==""], [""Bko3ljAcujTliqZVngYlnt+mru1Dksw=""], [""DqcmdbuCdTw6cbuyEdL665h/zb2lOk9+""], [""GZP6VFH6JuqnfhAsTrnRexEx8VDpxhzq4Pno""], [""w9KP+bKYcBmTM8C3fDgKmOW+XjoUqYLQ""], [""+wTEWiXPh5OvnEDaJv4x6DlaJo/rirQ=""], [""l88Bk0oGAmhhFVy67+a5vYazR72+obs=""], [""agzMA9FPfyhKdltW3XAnTRZiVnIvixoKl0au""], [""SzVRJ/LRBzIuA8Sn7vYZQX598FeguTb4cwx/Xg==""], [""oKVaHMfrj4eQQPd71OQZP7XwyqO4BXQG""], [""ywysguiWYuw5tJ9Z7UXVD1RA+ZKfy1Un""], [""Kh/eInwv+RtZTeShk3gyw0zVSw1pqfmzK1CS""], [""F8XrnNlzE9ibc51FqLXNyWNqHrgO2vq1dA==""], [""RbfwTL2Qu2js0ZnX3ECMeMIhGia5s4U=""], [""/GUwlAAwR3tFKdVI6R8ZMdAlwfPMCGc=""], [""mznZRJx2c44cjstoFViKC6ZBcPkcXBmsTA==""], [""PNYKPprUiTkeaYDvTEBa34HYc5thT/JVLg==""], [""7RM+EvGDQiD3glMJMq8Auu/FcapgiA==""], [""OLF9/CKq6W+5LlLEnbQqUpJHoz+VF7HbW3xSWA==""], [""0wmkRAG5mjcyo+taFHQ5DufbuItRMR3fz2sN""], [""0tG8aCxN0Wjgk7iqgfVPWZ6DybzXw7Wm""], [""XL7TtbGXbVgfI/GBdwj7G7NOfQDFtX+0MoY=""], [""snMEcE5XF6O+/gL30znSE8Ucq4saJMcJ""], [""QdgRSrI4BMK755aEjo4IY2j9948W+RMsHRo=""], [""oM+XK8IdV5mB8p7BNauiXYd9veI=""], [""FWQ3tJu3awvlT9/bzI59qHBewF+3z0A=""], [""7INsONua6emOrxW9ECmJk9i7A7Ej2/dAjw==""], [""/VHiCIYLbfwd990rQcsvT1cke+mGL6sYKw==""], [""6AtGzbhWKIRAAMMnuaUohSK3QIxy2Bk=""], [""jkfiqOlls+BU7iRUGDT4cACdg7gZxMzY8poi""], [""/2k15kYsDTkQ3OCE2tx1+MWKwfxFCK8=""], [""DlHL8ila79wmx74BHNCyWw87h2aRFA==""], [""cjR0zl+DB4ggMXNHYyuaEoKjDtIzVfVo""], [""D//ufH+LIToE/cjap0aUhMZjeVRcePnwEKs=""], [""2fGjQQOTKNpFzA9SPmzqEAB3f/c/3g==""], [""nr9rrffYXX8K9jMoGTr62koph4aCD/Mv""], [""YempXnxvJmzfCwbv6/rkrM99iJiDoiXF2IN7""], [""3xehxWxxB3xRr5DuaSu75c2p8F9eBWzH""], [""k8V+GgT767cW+6ahMJ51rgWsF+CHvQ==""], [""fFOuLnN3tiBsAor+gEFF6G6Y7QA8""], [""BSCtggpqVIM6A+Bwkedq48gMdhTY0P5TnOYD""], [""eznrK7V5v1U1OT38UOB6Ja3stjia/ywB""], [""cNvZI3mxyeQKHtagyYpJv1K/v3DMAe8W5Q==""], [""7+BG17uGpjdR5jD9q60uFoBz5Ek6a8YG2A==""], [""bGfqnKs4hMio+M62aB453iIykzxWPqyIBw==""], [""dL426kAoOF4DfjRwtmXy7J1VW4B6+w+qpYiw""], [""aLDw3Xyr9P8Azyq2UK+HHRj7ls+1AThqFijwRw==""], [""l+QLKL1e1yoCC/wwAXDwb0FwGIQJOGsV3/Mv""], [""FFwOhVHS2MVrVFgc2wAkwaYGn9+iPw==""], [""zuBoG+/gyp+eaM+1IH5b8aSWGJlz""], [""kuDH7J9Uuqzl2sslomK5lAul7n9TJTuiuw==""], [""y/eI3zbnoS6jRirmQcmWk/7XAKEi""], [""wBUVZ66apjeaRHGgZ1b6UJWaYHia1LfE""], [""AngVyVDjtuGjqU1tto8x0LkqbX9Ip82BaJJ2""], [""qQZuusqrR/8VWhBKqfuTF78DBGX9""], [""nSxztGMg842caKx4vjVI8ud3h3W5gA==""], [""J5ODX+rpplJCopfBpPprZ+LKdzVfxt2B""], [""1xgtFb+kNVBSbSjksM6w/E6Mxdl3BA==""], [""ump8F2CsRsLOW9UgIbtkxbax6orNN3szx7OoWQ==""], [""Qv1efkk6z7UfrWRmEAxY9xJbxKeOTw==""], [""0CYvoc1tsoMa7WT6Stjzi//h/d7yim9N""], [""TXeMMNiYZTdqpJRFA14oQ1Oc3sKGP942gg==""], [""s3jmb2uourOtRDWXm4YgKBn+kCGwf0Y=""], [""9yHBe9chaDtqH60DeBZLyzz9ZM/YDlpK9w==""], [""/+TPD4pZOuLkUFgtQYRl3WkUR+/3""], [""aN8y02ZZ8THSh2zdnlM7k8YHwjE8vg==""], [""sEdzgbpijVwXlxzhj/3LhX59FFej""], [""y+ruIO57le6ltdx+h39eWYZuyTcgfmIfmg==""], [""FtH0DToS2DeW7zpdYEvmYSTWs30NMg==""], [""fteiRX9jYspX+OhNQ7TYsBmqGyD7iTwNtg==""], [""U+dfo5eu/1UW2IrI2+DvnFtclZ65YQ==""], [""gq3APJIGun3W3MUeM4BYFgJG8tutZg==""], [""SLTKz09kn9oO185UlEg4Of5yzeLGY+H4""], [""/S2x5wCBhYUGwibDXPg2XHmazJ3ohtwuuQ==""], [""7xKnTLkzaJn+g0mwfmjgQbnZv62+eQ==""], [""VyzPz2UUzAO+L/J5X2JqCIkFZugR5AuM""], [""fxubOQqaX3la51gqggpdQ1UUXRylOjup""], [""Rh2mB810L+yOrHvdKLJG685lKbKNjiERig==""], [""kXisJkafPTDExTZZFYL1RLViTahD+YoERA==""], [""gbmDodR6Elh3IQPomzWKYjQB6Vj6mzN7GA==""], [""cXaCPNEdv1t09AKuHxg41hA3nyGBlA==""], [""JM8atb6LAob0Iw1Q6A/lACHv9Z8CU5Q=""], [""SZQXR0fhUoa+XTmGvyUCRQXjfWOgsQ==""], [""Qr90DwQCQwJ+q4U3lJQ7X2yeOpmXdkGd""], [""+ZvX7UEUByWhRnHkbbOCOYDVVnyuI6fTy5Y=""], [""ufo61SCiQkEw8IMkDNxSLiv73p0GsVy9hV0=""], [""NhByCrxQrSUiPR/SxwpZM1Z/xuVv""], [""VI8OwYPWAm9CjmBCurwhJKAAeXRUt6I=""], [""UEg/QXhx0kEKSzTBmOW5Obx0D6CT8wHpuw==""], [""Zxb2XgWgOvsIN58tt+QSNSYnP5c7wjRy""], [""1GnP9Ha58rMFG7tM+II4tBVEUYDq+C/f+35X""], [""3eY7RiQkAT+awv9Kvo/7x55qoa1FcM8X""], [""ifSPjsbd8l9UzBXnGWzPsxPE5Vef77Rc""], [""atzV6Aufb+88DZTQCo4Y09e+haUOOjpm""], [""OzJFzv26Rgpg03UeBu9vfvVwS6qERkXH""], [""q/VzIeBtKCb9fLiLCIzjBfa5l+lV1Fo=""], [""BTd3SAVBW8YReSNqQQ75DRcb1v86ZEk=""], [""TFkvO0HdV0C0QSUwOgFA+QPfpk6ZAg==""], [""T8pHAGDRwIoeszm/zvPnQ0ZFvQCwvfM6oVg=""], [""X0IpgWPG1WnFOGyP7UlQQjM1gJnWS0g=""], [""KgvkUYs8zyimfEEv2eNmQRk8Gyvpw/D8teM=""], [""69fNXOdthYzR92HzKNip2BXGu7eO""], [""WEQOj9eBV8N+NfQ21rNmf9xxZFZLcrgILw==""], [""UNpATmxXJrILtEqTuND8NLoYyNsuyvJtHo8=""], [""O/3DU1zZ/NoildF4zl23KkXvTAm46g==""], [""IblINdiHgdIKY5x7J0LXrYkNNRsC1hHRIpA=""], [""97zuuvhmHZLmuXBYlh0KYYliYNTR9g==""], [""iFjjqgzQBRsLh0ot2l4dKOAOgLc0vg==""], [""ieiWELhViobC5QzMnSzlqT1zJJbORR+b""], [""0RDuIk6KRt9MI4SH684fnu3/qCBD5Fs=""], [""lKTy54cWvx7294ZqEDKIt/lIJTLyOxPU""], [""WHMVSrycIiiTcQ/V3ruS5WoBy6KLY/bleks=""], [""wx6XIuhiBP/PS5VCDmbvpcH9OxJiAIQ=""], [""l6C0jlK+Go3B81w/UnmxrSh0aumILeKNmA==""], [""XFc0BveryWG6sTAMNgyfzk2csxbe0w==""], [""fku6NxPFits7cc55KJsvrxlNJVfWTfuj""], [""A0UitZ7FdwYhNEcceiEGFbEtMjesirgEp4U=""], [""44rbC4WJmKvRXqKwQnCKjY21kbqN7uWB/Mw=""], [""XgT8BBNoYYSvXgNb90gsH+5uVfDgwIo=""], [""6SeLrv7ocDCFlpsCbhp3k2oYt6A2""], [""/yxcUf0Uq/K4+AkzTgcNCijGGv1kig==""], [""YxQiICxJR/Xh4nBMyjAqI0G8kAn2Y0U=""], [""O1GzGtXU2RyaygRH/Q+93unhcKvUNuY=""], [""5Ap8Q/WpI/BFbGxMLZsTWLuhwEodwRw=""], [""c/WBPLk/n1b5gnheiNNCkXbKi/8XWg==""], [""9XIds0F2qb0QdOxUPpSfzI9Ts45cjg8=""], [""pt4mnn3fro3LHGcVrXmMLV73O4h3ZA==""], [""334z7vvFREbZvPZQ9DDLCW2bVxZ8KVI0tw==""], [""b1y4NMqmEW9BisxZFiPQ450gN8cWSdI=""], [""eMGBJ0sijMpuumTAtfwBQsFKJKmz3Pbx7zU=""], [""PYO4dVr1I//mCCvLu91NSOLTv60oP8zS""], [""o2AYSOwSgr/gENJ4UwlF9CKQ6VmXD9I=""], [""nvrg5mco/d3M3MKeMQPNYqk7niUaFw==""], [""H3f61xxjHqlMCd28kRajOSjXstno""], [""eVBEl0GFFjWymYtzdk4KW4sOlpuczQ==""], [""boqZs2QqLAjPHNiEthE89Zx+DuUGkVcTLg==""], [""j2yjefF3Ptn8ekK3KUoVu0J/Av9Li7PvEtI=""], [""wRrcsS5CAwmq39U1dr/0ovc6YKPmz5uozA==""], [""B4KGu5fw9iyWoAfPLv4K8yfxR3ga9ROURA==""], [""Sd72ttg4zSHXQbPje0zp8wm1UpnOTQ==""], [""R6Qy2emk3T9V/wjJEE480QnyhchEcimc""], [""hWGUMrx3hpVCvMmfEaHKgagI3PanEFOL""], [""5HT5vbm1tbQxgHekUs0b82BlQB9D8Vc=""], [""gzI+QIhfFi9xJ1SFNOEtYDxyLqStlgIV""], [""riwzrq5ZWee31WyNgKiKukZ4eKTGcZJgUg==""], [""1T166EV3AQ+8XvJDQtz9LDQRijZSnKik8RM=""], [""zzakZlQmo9zlp9EPjxeeu+bBmRzWFZnj5SuzNw==""], [""/Y9YdCKANmd03ExxXeNHksMQCE4N2M8b""], [""8l/Xr82Gwr38z23DDYKaVttA8uyMnQM=""], [""Fe+244GUyDRxHbNGh1fVHloSe/StDIM=""], [""LP1rRTWcuyHpji+rWUNwD482Vvbt""], [""4Z2ScwVlc0bKqVFCN6b5/h7d8c4a7nY=""], [""f5puHP1NSt2MU0+jqdK+0PgKGXoqhfs=""], [""HjEOc634m2P4OpOEtPQCLtjp4x99t7I=""], [""GMupZ3EHN7EKxWmJKnrrVFVLWvxgFQ==""], [""TOGllbWaxZBMgmiHyR2tYQiAZ0c5lQ==""], [""5vTxTJCM/RDjmoNDWL/5sIjOHFlBMvL2""], [""dHOO4t9R4kSS5/zuBVJOMNvqS82vMtgX""], [""w16JDppHeCa3/N/xRTEqOL1r1ru+D0k=""], [""fji4CCUg2/G4hf+Svpv7ydqEDa8ppts08fQ=""], [""KwvQZp2nFmVBBHIGrLj6UXQ1+SG/VypCN8Bx""], [""CZn3zirvr4Y1BknQ9GSXn7RYH6h8Ag==""], [""e+wwL963sGzOBSl5f/XoWCzTT/Dw6A==""], [""IcAhameOcsigQyqRxe/I5THqXUAoA3l2""], [""eXYsqTK2WxOpOqcsut5XqTminOcQ6syy""], [""HcdZw9h3hcpedeiNb5ZryuwOjrPAjYR26A==""], [""MGT3foCBbADH6lta4NNhO4GsNYFQzCXatQ==""], [""5eJ9850/aRZw39MkTTo8ueiZMTiJ56g=""], [""x9WFzqC0SVPoGknO23Us96zga2+czJSAWmGdBw==""], [""ukqqiTZkK1nqLco1Pzc/kTeULOSWxpNeUQ==""], [""Nzt0J9sGZcUHzOQD4TEgBJNRjjeFVcguvXFdIcs=""], [""sBA7ZZOdCRzhWxAwcs7mh07m3ha2nJw=""], [""shyeNpTSeue8lR4re+zw7uHYlsEvgg==""], [""lVD5fbqSS5cX85KJYAVx/YsnVOJepeJP3ek=""], [""nHTz64Cwe9Glz51kxpsReOBuxuqkavjj""], [""1A6us9DvsRAoWt7CEMmAi5rLN6lenQ==""], [""y1QA4lr5x9CIyZMxFGVbTd13Fu/Zxv7KUg==""], [""cZOET2yxE9sQER4u+zFxgfXeImkMvwve""], [""gD8dqX/lOr5+AjY2QyuSDZUSyDreJMBv""], [""xU9n1/TnCPc/MvP/uQXf/2QP7myGORI=""], [""amPFvbhhBIJJG7KlQxtcgmbttOI7+SQ=""], [""nP7mqHa3m/4qkJ3BCoKUPqLzjBLLnSYn24c=""], [""Mg5A5HWrWL0jYZ/wbC6nfyM4Nq4ik2QCmGB58g==""], [""UPSCN+7WeDhm+zsHtqb6X0TqaB6oDP3b/8c=""], [""T3BuJsg1AieyD4SskqWlElGQuar4mj9Pc3Q=""], [""MLjQj/vDg97rPVFOh1OhRjBFPpRdm709mVjwdQ==""], [""qKHZmZqbpHUabNcuVDhPuoHCu1Y3YgXDplYoXw==""], [""U4rM4K8903HT1IQH3LjZYtwQP0TMfgzY""], [""1XqiGc/PP5BxSrhNuTme1zAuJCj1TspW""], [""kGoAL/7RS6Vpa9i1b9O4t7zMcj3GRXOnoA==""], [""teRoyIc/lVqgL92MhZc7bcan+z2ZFi+92Ow=""], [""rGi2LH+KIpMZBdGXU2b1FXN+uXUTKg==""], [""+J46F41MsghbBOFNGapFnBni1xDdtH/OFbsT""], [""fI+0z+6y6iyqtHSFIC+dNJpVlnTg8A==""], [""UhiHFe5n59Vw7L5Zxpm96FPFFnI5aw==""], [""V0MEVKVCc+OJtDN4hi7w6AlQNe2bDqKf""], [""kK8iKMbz7IPX+mHDwBJY8B43nKijtm/Yqz0=""], [""IgCf4Rd3ux+j2MXbWSr9l8Sd4DVvjY8L""], [""ST2AV+ugx4/I4A6Byyqo3X1tjic21cdi""], [""o6xex9MWebV/040CMZUvQU8UeA==""], [""HqjS57IkxQTIdhLfDOQ6cOLDpnx2DQ==""], [""CsFVpMvwPcjh61/kk+3lJ3J2C1lnfa1eOUw=""], [""3fchhytJjVM9Oev9xcBrPgwW4Rpi8A==""], [""S4uasJaLA5MdvK6v9X8a4q4SOOU9lJQ+cw==""], [""TOyKKC9VkEc3ZfrsAOFOxpbOw8bvkw==""], [""FhakwJ7a4p6Chw+TDYUuqNyOX4Olig==""], [""3x5uuut6cta3QUlYNS5uB74RVTTwFEzg""], [""nCJyRmDevEMWGblPRMKyzO6h9Hls87fOU8s=""], [""027+LYxERPvKjOyAxC8QsmO3Ph7VtyHJ""], [""x6ZVI23xmz92kjBE8aQK6+Afnw0FK8U=""], [""8AgOu1arzJyAX84/0p/A7B7xCeD2r7A0nx6Srw==""], [""5KLsWs58te5lW2v3YKiqc5ASzEWszZA=""], [""jiUCtq9bsNvWbr9d07390kzMrQQ1Pz5k""], [""EyESvA9c/ng+HG3uhus1gXfXYIg=""], [""1kb+IJOKUEyRPiQLxGg1jk55GQ==""], [""yF77BxySYhk7G1kWvpTIkcGBxaZ3jl4=""], [""84qg0v0jcmWgV/8jiCntihbVZ5rF""], [""TnWIOtOsMUtPm3wtorZTjAwls4S/ik1nfuKk""], [""meJ3VU7kSQ0Xjq8IcAruZ0BGXs+xTubF4lbP""], [""Expw/XCHdRYSYVqmy1PR/jjdiZSwjg==""], [""SNOAVzSgsXAPTM0nDZSApYOoNQWjeg==""], [""vh2rtZvnwiK3OhCF3WlLBWvuCWbnQxk=""], [""znHWEcF29R+CzXEEC1+iEcSB3CDB8g==""], [""JwYa1bGGd6QJFeVSkKpft2ewjra76FKQ3A==""], [""YYJ7g3GW4hRe5xJQM6oR3Y7/5ajH3ZVH8g==""], [""IILJ1hnbCZjBPZlQIe/466BFoX2qZKo=""], [""K4+K1ldKbdvlFwseEKsW9NuZA2/DXd56Kbg=""], [""UvXqJdIwDf9FbeoerOB6TABiAi8iOlVm""], [""0JK4TGgfUsgy0s1YcArT0QHBhetthro=""], [""ZbUaFVNZCEZYes1Br3QF7nd6SnIliNnCLLPtwA==""], [""IBn+CFYwsIern3D+oiGG5WmbqWM3Sg==""], [""o60rBA4IDYtsjbeBiJYPk/MQCVVAdCk=""], [""MtXG629+Rw3PA4N9EasL6H6VNm1eJA==""], [""YXfeBJC6R7qWnseyofcTr5CWHALLMEs=""], [""k8wgCLc6fYwad9MGAIqUJx2RUscgKZBOjZ8MXA==""], [""z2HivGKkDf3j4m+OyWlKV78PQGKOlsLb+xTCFQ==""], [""1llwt1kwwIMKqgpx1GNPNDtytpiLfDU=""], [""WeXTvijAbYSYPk6x+/iCJZCBjNu3Yza9Fw==""], [""50IRdcpRFXgQx6qlXH/5KsFjJ1iW""], [""UAiEMtTWf9rn2k+lmY3N4EOYIkiePhOu""], [""qCa5l7+UHPAE3YNEKMtViE1cEgr0""], [""gYSh16tk3L1JKmafBXJL/lir8u5HnUJl""], [""l89IosjV9iPLfqpoXOn8SnkVgplaJCHnAQ==""], [""M8yei4Qim+5j+dfIPjvP/J2/i5RQIOZZyw==""], [""aQC2BnWWAGObRfQwR2PssGMCubqoOgM52w==""], [""rAfRSVp55b0Cv38/S9Q6C4yCsceq3j71uQ==""], [""P1De5tL3Vd7NDBdJ6PCU6SEA12iO2XRZvg==""], [""BmZ9+LHQpmT9CYfOKDcFMaXqemmpN7vQDQ==""], [""JSzLd9e+aDJpo+LI8XTfCsWD03Lr3pVxfg==""], [""BSJzIBRMy051MvLsbqBlQ5uvM1l/2jNw3Q==""], [""ICSX5gVYeFtWG/RYGT0RF/PGeS6RPTPdXA==""], [""2Wx7dkS1SYBHF2CW9gebA0xgqQg=""], [""EXYKpBOWuv/qRTY4MsA0DDAr6g==""], [""qS8eKxEYVeJ3nP+qCFtUOchuv2tprTJgVg==""], [""DBCgSqRqZBHnTxqLwtNOIAhi3kLPIC4w""], [""sjvbaJFkda3Mve6cTvpiuwTFb2j0eCiM2F4=""], [""Q2TVn3A+rHW2rtRZfQT5A57q0sIbrxzTNA==""], [""ADcnwdP0YRIs89MeUgaw4oXEDgPtLWngUiA=""], [""JxlkzSvpnwaYa4Sa2/evZmsS0OyP4ec=""], [""aRQlZgwps+eshH5dLFukscBWv7kDgmI=""], [""qi3mgHYPZ/nvPXvPLIERiJVWkJAJGw==""], [""mvdUOi85pIMJ6WiRsJ4zdJ6IXC5g3d4=""], [""PJInq2/EZSb6hOp3sDN7Etnxyxgp3Q==""], [""5qZ8AcxglOet40Lgt0dmYULDMO+gNORB""], [""Wed5j0/cZyiwON+vZaKh4vYlhMpzI24=""], [""s/1TaH45OIW5n32eZ41PZPgW0+Lc""], [""dxDOBOqqokVW3ynHAWjcuBx0DbF2H6bEyPwE0A==""], [""PxyhEPuj1hEV+tlDriOvOhTEUWHDT8Dwzo/r""], [""gTMVBTZsRR3TccAPeurBZRrtlMEVu/vsVq0=""], [""sn6YcH7INaJHfG09+fowdLxoC6AVVCriUgM=""], [""FRp4yCsylLedacLNuQxJKTVe1HsTSQ==""], [""8vOfc6f4AxXwQIngzMfa2iWneu2hjg1b8A==""], [""mLALtAfce0kxeRSvhrdRuwp3oCIx""], [""2pUZUJ1Bor24jIlYSVTFmX+s0zbqK840""], [""8sb7UxrI4kpySG2rEADA1QzS/AM6lw==""], [""TmmLF9IeYybOZTgj47vT64NUH7m9pYhhMA==""], [""EVYNCem8JAfB1FXVbJBkMBei325kbsY=""], [""IblJwIR9MrPNyUvlYyUHpfFwCRJnC1rZPQ==""], [""qgE9r90bwxapoL5TcivhSMiemnzu1A==""], [""1UXbT40qN5uzAQMjM87H3VdMaAuZz35J""], [""sP4bUtf/Lsz9BkNoBztVyhIVHrixCtx7CH8=""], [""QnfPYXzoil3oLguix2A2vPtEr6K5A2s=""], [""ALB7K+2NPFq8YbjIWNaM6Yrxn25+jQ==""], [""sW63DOxEgb2gll9LT1ZJRdBGTixk""], [""am9S6LfLauMZQEY4wNrh7wBCX8hp""], [""UEOBdBjQvsdGRu7qFg4DIrg2MpCLftzeFwc=""], [""IywoGfITisT5Lu+vbNGfwEsmfHoQgA==""], [""DoLibjeEbiMkYh9e81cf9lnwjIXzfB1c8Eg=""], [""gJEVYUxnQRjFJlirz18knkgjMOEkTYwme5vu""], [""RmDsCCAf3NgJrsfxTbhUa6U2KPJxAg==""], [""RM7aLHMd0FeBnrH+vxt9Y/4rMqZrJhVfLR94""], [""lTgjO7vlNLuXHfC7ndSC2kC8Iy/pVimT""], [""jhbM2MqL2ty0UNuvWxsB5k4/9Gw0HJqf""], [""VCGDG2jqX0EkhyZQfunxuMBOQ5AJ4Q==""], [""SPTWTqM+GRBXXYdgVSyxtZYM0K/2cA==""], [""/sTiVxqe7gRKysIj6StDYndB6v28x1m8vA==""], [""kxs8/Bo2sA3SgpNDcuLJwcUjTD4beks0eA==""], [""Kh4ah88M098KgT/OASZvWLZDmggR3g==""], [""tQdsbrPPhP1nIbyWrqh1qDiF6+uW""], [""GHRn/FgWOVm4RLfBRnVr2/KgLw==""], [""MwpvBkQOPxMz44GZ1CjhNiZATUP0YR8=""], [""P+/pBqVh9Mt13PH0sD/GbFS/EvhyyopLpiQ=""], [""f14soUC1CuUigEzTQScyWI3WCDFm0+U=""], [""aAN+mabZMbS+HnNjnWLtCWh6NagvBJ2nEA==""], [""Bl0fuYat3MNzbXm8fbHFJypr0fDX2Tc=""], [""ppDAHn0MJs6OKhFeSgK//RCVDtcJvoA=""], [""kJjFuay42gH++FTyXok3GmSGIaURcXVrOw==""], [""HqO+rjS/11woPqGPO5zF7lcPdQYb3A==""], [""qrpfYp/VL0QB9RgC+TJZX6oOe1Y52f0W""], [""OgLvHl7YxdZ/UGi+3V5jif8qkzzQ8g==""], [""KJpDjRwplKE7+0ZBJZccD1TFcLmGlWo=""], [""b4gDkCqX5721t8kUMuBfKRRPbs9cMG0htTLusw==""], [""XIVnKC7eYXenl5FqUrBQXsNZPpMq""], [""5RdS3uPOrT8e0tQVh2YD9+ymrT3w+T+8eQ==""], [""FB740GRR106UCcB2aul7k6C33tpEVoBuZKw=""], [""s7Akb2dvFoi6OwVYJvhrjtuc465L+lT9/Yk=""], [""vWkhRTFigd/4UbDodIW7NqQcj+Sl""], [""9gpp9AKuotoUmOxunRVMyEEG5fnEgw==""], [""2p9DFdfZe4iC1GW2PIaPBCw23VrXYtzw1H8=""], [""ePpjUZ60eMcZEiRU6aQ6BnCg5l+Zbf5U""], [""tLQxwE/R656aHHSNnlDSyOuSSG46qjJrhfkz""], [""FQizJjmg15oyUL9JQtzM3L0K1wDHUTFYbA==""], [""Sqo23L5Gqi6m/TDed8UY5ac8p3HXOg==""], [""uEaJvfs8+XWYai9jvYVArLWsPYtdqAQ=""], [""Jr1qjLjpJqcCqB2f5X9gAZ4SVZsJiaLoII5U""], [""QZlCH73qoZNDf3uxAY3+HSLmYI+kcq95""], [""X/RnbgB1IRp9QyCykvVlDLQSy2POFOwlUw==""], [""L5KeBDBrg0C2Xjvga/smSU2aIl5LrHTbFA==""], [""YuPqRxec6qwe/UiobkZGyMSSu0iYW43p""], [""NkgMhD+qCjlNvUFFJN0F30bEUqFZzXf+Phc=""], [""pQHrtfYg6sZSIQiNtO3fgowVv0ZzUyek""], [""FHPqBZBuRbFrxGNvafzA6vmlAMtS""], [""f/n/sfbXnKAv/8HWy6/+hphaDyMhGlM=""], [""body9efFXnVRZUdQcyXLiPc+EZoGajE=""], [""/cIvu3VpHzk96vooVtMlhmYRruJeCMX1HWY=""], [""SkggC73BM0BOWvUciu5OQg6O3cqlm3YPuw==""], [""7fwLnT/3PL0uKB1DKXF+TDh9kMIR7A==""], [""m2xLrYLFjSWS24rS56rWZjkebNSZJsi8FnntfA==""], [""Xq/Av1unn1xwH+AiAG8P/jhe2abjLA==""], [""s6Y3F6Ot/iT3Owouhp2i25xL3vCaBvM=""], [""9TN70xX5S4p04V9IBh+dTLDlTycundCQevGQOA==""], [""BS8FXgvU5G9zmLe6vPcRMV8eGZde""], [""VBijeQEiANKg9HKEgjuzcsH8D8q2jvrx8Qs=""], [""7996y3thbCOTAHcMXZ66j8WqaPfwlb3C65g=""], [""JjSqcEDjNJocFqi5nvSesD9mmBBYgw==""], [""J3du8AF58Es1kz8Qwh9zk8lP/Gr7SW8P""], [""R2LZUCpg2oYlGQkTGDsvqBQHAv19KLp4UA==""], [""jZifUQwrpg+w//XQi7T4RElRs24=""], [""jX74P5pcTwKCNa7foFJtR0OCJkRWXBMh""], [""XfA+2XEFIRTgvP6p1BiZwBpcs6j9VsDG""], [""B2nGLyehIK74LENhXnBDLKBKdsBY3A6cEw==""], [""dbP2HzOoLPbACcdPub18fPKBiGrcerw=""], [""kehi/d55PnN5uGqi2aHT001Rien29ZKq4Ydn""], [""vS2MypDvLlKnrOEt2otIMGcfTtJPjGLpwZY=""], [""y3EvKtPhJkquutUZZupb9t6kobMbVg==""], [""nLG+/3UT+1h3SWoUubqcTx+b28EGSAIN""], [""O6zeLx2dTXVZCGoTEIayvqGkP7NNcoVWHg==""], [""dmKb3+yHej8XwE2pKr09EZ/GoBsWU7eo""], [""Y1eevUjO2pEDXwIJUeIJddwRX35ZTKSltg==""], [""ugAHYMvmxy5vXN71TIB4PdxAI2b+7qtp""], [""4jeDC955+MQbkQhQ+8/0GLgS9T1okHxl""], [""ftpuxn8nJo3VFgCf6c+7gJN+MWC+0HgykE09Ng==""], [""sxVY8tBwLGEsCUQAbfDgPvnQ5Ax4p5/UMG3Uhw==""], [""7N+GxnJJwod63BgD1rZMJteRP2KizA==""], [""JV0uJeyaTHiQHglMs9lbH+iNXL9hY8ZC15s=""], [""s/tGsNt8UHtGL6GQTD2ynI/HACBcc1Y=""], [""ePvDbqboV7BIwu9YpNtsi3jlmoC2RAmY1w==""], [""nhwWuEadp88hbEFW7mBXCwMTVud6+Hs=""], [""9C1SD670gL8FZ8SXBenuKTri7XD+""], [""/54wb4GRQzEwKgRqsYGVncIWEZD8""], [""ruJ+/vj6BppZ8o9qvu/lwZA6LcBzcuI=""], [""ueSgQ+4gcbSrxC6opQX6ScM0AwUF""], [""539y0hJN1ipF+VwUbHA9Rx/fR7HUYX6hrw==""], [""Vvic8iFk5yZfUr7i+BDXDrreiu4=""], [""mu1WqdVzLEzcFuEvm78ECF0i6HZvA8oh""], [""1RpnL2gh6z2UIEbnUb5G2yMqo5V4Fnjo9S8O""], [""JGP+Kj3XjDLNCIHIr44kDE1ueKcskM48""], [""RZq1ByyetfJ/20Eb2EtG+HKMkdC4dH0G""], [""yLjzAX88ADEsaLgUrNpzmcnIV94Dhlii/w==""], [""3CgrPZpMITdfrG2Uek32oudseS9P/FP9""], [""b9ur/UmKyOC7YC1WK4BfyZYxvQnvqGY=""], [""OXACM72X+ZDJJjn1HGyId+DiJZU4auafGA==""], [""rcFBWiD6JtnUaAFND/qemD/I6IXRJvbaP5Y=""], [""Ohrd/Y+70mg+MfSkgh1/SRllkGg/BbWJPNiYwOU=""], [""CXB8M+kEs+flFDzbhwXUV9tejjP1""], [""6+bA7nLiJkKEULcUnhbUfC+ALINozdI=""], [""HfI5QktqSWTz7L19Vd5bgWMglzyE7bENAg==""], [""MxWu3R2imjf2LPqsRQtWfwisWZUCoo3c""], [""+OZJ1hB0IBYbXUDHCdKNyWt3AOXSmrhk""], [""7A/CDLFA6ADF7JBCvAvNEoF3Friae7fXJJY=""], [""Jo6wtdpciByGMIkOKFVI9AzJEB9FrHD/NQ==""], [""QTS6NuTNSjBzKH6W9nDLC92vCKSBqEo=""], [""6c3V9NtTvB/VVwop5IH5qywqzzfQQA==""], [""ZaAk3H77fHTzFixzolTPpUsQwjtMeiRaLig=""], [""EGrSNFbODei3daOEP+wyrIxavYrJaQ==""], [""Ni8B/0L9OqgRKlmgEEPF7IRW/kDNpw==""], [""7RDrOY7g5feNUeSXufkX9Pscviw6c9DL+RUE""], [""wAthLwTIjiDp8BOt4nFFVr+aE0UVWA==""], [""I+zKmBhHjtLsGeYDINziUgeZG3RYcFIA2g==""], [""e/jBPUqzhkxOAEj39A2R0MgAYu4=""], [""kiDwW3sjgswA4a0N8a28j+E77yG8PQ==""], [""4mkc49d//GGWQWrNvjBiJriAq0XeD6AXJjY=""], [""flZy7TL0bhOoZfrpmYUdNKaAx4uRGZc=""], [""frwVdT6bWWAibWmEi3/9lWhJclqsBs0J""], [""K9Y+PIzX8kuDb3EipnGHWrgnBy/rW6v1""], [""bTwVZCnvSMklT+KyyMJU06aJlwGbVN4TRw==""], [""EGaeWBAsJXr9uVCtPh1LFtbeIRMirqnsKCf4""], [""6j5z0C/Lbeb7lt9ivJrTLLFZ8skrb/YP""], [""I59H10iFVR1AYWk9AwW+ABKAQyqV""], [""hWmK0sYGcZ1RWb3MaJpsmoTfbBmid4aV""], [""J4fgEEeTyygcylcd+3Ze7NS0V+8O8Fk=""], [""Dfe0b9vsAlLtaf9d+48LzI3CQFENDvo=""], [""dU8kBfg1BUk8vDeGy928TwsW34G/7Kd6""], [""I/V9ci2R463DA84Pokp9ED3lHG6diYj0HnE=""], [""/63TCpqj4+NmjTDQboxOKZ9XHkOi1y/V""], [""UU8z/IcPkGyD8w/ePdco5QrVCM4cX4mdCSw=""], [""b763b/3Jj0e3Iutgrsl74kqPWyu9A3o=""], [""Jil7y8/pp31fmkTmCOov1jYqRg==""], [""beGFs4K1q3Tq9Ry4qeT3DX6itHM0cwJCtQ==""], [""4LFik+lNrGTUxBy4n/pr4HCQBqVCJ/M=""], [""VtUCy0HAzhxpVv0s+k6SJMxhPCWf+mYLcw==""], [""D8pquFA39AtbfGptNTxpSb75n1HJLO94sg==""], [""mK0GtX1mz+zSVFg0zWbeU0VJ6tfD""], [""j6LtiL6MnuQC02mWuEsVtR+ShpP4stU=""], [""+wDdq+l85DXy/TqVzlAACo7b+KQeyzqg9kA=""], [""yinoKCY1ofI0Onkbkkuk9PXC4Rje1g==""], [""q/4v7BuQa4urhSqzN1d7S85oX/tdOfRAkw==""], [""pzUrrxCEjTS6mMtiuim7nxT9Dcrv1Q==""], [""jNsuxeNOIwsYBuhU3e+yqeWNAI9u9wI3""], [""LkHrvCHf5JgXZaNMEnRCyZOpkaBnCg4p3je8""], [""+yswd6+2GW5LKQtWsHQGgTU4/SNOQ3FQ""], [""jxoWvojlVzl5IKCVtL7+jbJPzcGW5EBepUkD""], [""WBD2ncTM0zTz7N9wx2HGYXnYfP2UMqV5wbQ=""], [""EepW/GYPHfz1NLjTk8vB07Mpfp8vpxs=""], [""p09o63W3shB6jAzjTjnmSoN+JT9zy+H3""], [""nAw2KyZkmxp37+siqPTvcLLDcZJAL2L5l/s=""], [""pPReEjc+Ovyfp7xiI6SbNmA9Fyea""], [""FPu6FUHf9ntyOaEGRst1w4nAn3+gD5e0jBBC8wA=""], [""csIJjoyzLQYlpuz/5Hr+mNHWIVTTYw==""], [""4jYEdxlGoJ0C9zvlf7q+ydIML5rT0xN5mK2cWQ==""], [""GhmcjeREpbI3awu5dJlz8GYuPqqrHzA=""], [""BrwflEUmM4GnL58zHFK3QVrfux+AyA==""], [""L8ZZPG9tCPYzq5UQkZQEiKs9maooqChv""], [""YDTIM+xHIs/Wjucao3Xol6HyEWvx""], [""diEm78yVMZxFYrkF3eiu2y0Zh86MlmAb""], [""J7aQ1aRGuq3xaW7bE3cdl17nEblesTXMew==""], [""rodnAMBzY+JV5VSil2sTkYg0fkIpkIU=""], [""BGKYOhaPHo9C6AM4jyqI7YU9DFx1adlf""], [""9ibeBP5dxUXzp62b5TaVEy0/4K8=""], [""rWGtq4pcoHPcBndp7HW3v6l54F6ApMI4LN1D""], [""Zf/Qea1ZnR//c4FHkW42uZrZXYJp3g==""], [""Obk04G2xF8AnoYrQdpqXneSDeOnA9roD""], [""pLLUwHFqfiWIp7A3Cc68XMi0jxI94qfFUQ==""], [""zoMf3U9Z+si6Qgr2mH2O+shi0tAfZ6BE3gJI""], [""CI+pFxb7bJLQlBf45usHQTaXnPb/HOmGrh4=""], [""8CR6EkyTdYdHAkm4GjYVe6RdXENuFwdInA==""], [""Iql8a3AIGl1gf7h0B7RcXK4xV2EzvwpYM83W""], [""lsUsmpZ2LvPWHV5Zb1Gjr+jXyUP+Vq8=""], [""R1f2AwXFJE7zIoXKsNFpI8O2nlRI8dspIQ==""], [""5km2bppQLDSynJksVIC2gSdeAFmVPX8SWgI=""], [""c01SZbiI/uqHzQSNOYBEgqGPhZprr2Mr""], [""DCW9Pgius8rP5QIzTQIIKV0hZHdtWrjDxtwwEw==""], [""YAVd4qyJt3nL7ZRzSwrkVSZS1JmM""], [""vIxIzJvWND2/4E0g3ZK62b66QMRFyuiO""], [""oT0okmMkTwEYNzjKspLCRbofbGyyfusq""], [""EDOET/Wy3fzHqLJ3k9ZQCI7mh18KXpWcSw==""], [""RX9Prs6WJRVZf/+e5FXjv9Bjkezti+6y""], [""9QDiANVvLnuxjH/72RBSeG3Vu86U7EE=""], [""SYH/BznrSuJ0dyeq06lUrX887uXp8aE=""], [""0U4uVCJHZRWbAlxsFSPr7UK0rnqhCNG0""], [""dWRPcv8bj/8j4KIOY7HpumjAnS1CJxe/""], [""aHBh6zuMSPIauYo9ATpBPUyGFwMmNKeCoBs=""], [""HrCswuJHUCA3415mHd1s01R2f9s3yPQoOrc=""], [""hKbezqwbuJj8H02Jqry6L0w+es0HKGlw""], [""O4QFx3FWNkHOU6PDu4/UIYaKZ+BjufdTcw==""], [""vg57t3vlu/lIWow2DrcmDw2LYrdBMxng""], [""zjm2LxDV/k3/LZAablzBQW+OAu9Y+/IC""], [""ok7ZAUYCBEVTJP/X+UUJV7F4hGv7""], [""l2BmYgm8kciLv4NeEuf/llvebTPd7wjP0A==""], [""3ItPzBjYfMjpkjC6cx8J8JaR8Gf1mg==""], [""dj8vJngTeDm0Oe14q26Y5Zh3tirtJQ==""], [""dbo+e4hxazHuiwsiODjygP+n74Ah7fwAZg==""], [""4Ta8gep7UYfTcGR52HJuXxfxC+kRZrzr""], [""Ta475w9DxjTFFBCL9Jdxo2HZmF0=""], [""BW/dJCCYJfO1Vj5heX+kmgDBYTkAT6LH""], [""jj/FlvQbeIsiPqwKtHMjEGtwpYnZt0aH7w==""], [""LqW9KxIdraONl56rczW1ZNmuh1SFtg==""], [""Tg+cE2pv9NqCllKQFostrNlaCJByMQ==""], [""Xt8itUcHVlQYNxT6P0tMVAWbp0ffmE7+ePXJ""], [""rrlLM9AN1gCHit1TU2ptDA/fCZgDmM0=""], [""cMjkskpQSgzS+hhYA8JwaAlr/YhCOYQBNw==""], [""Pgb4GlXVRR22tZORNtQBvSITJ+B1KA==""], [""Q1Bn1e9Sz6DfGw+w9r6Kxh1iZJTKWuy+""], [""8NAL73TbamKM3Bp4DAtPTb66QpSaNg==""], [""AegEwy4qM/WSQH3gJAzKMgUhvYNjjGw=""], [""MwiP0zUSv/1U6gYtNIklZDW6IUowYDsh""], [""b67EmjNSaLIgvIf3Lm4uXRV+viWVJ23iQg==""], [""Qo0I2tdA/wwC3OGPVVcM2Le+jjGrcm0=""], [""iGDrcy4SdTRlFMmPpKd6aRMqoePz""], [""lZ8F3SXv+Ibj+YRrjJgs/iLchkr4Jo2U7fay""], [""kUuFVjZUOZzOhtcwQZHLf2iNL8svrFQ4""], [""HJUnXuOYmBQnLyZLdWxqSf4QyeVYPxbb""], [""ABVV9P8cRYigMQo3m8fwMQBRdzonnkGWGji2XRM=""], [""w5CBVl3Hs7c0GJeATg3l3h5s81rv4nGpHQ==""], [""IuLmgR0d/nWC3quw6YgBh6AT1JOi8wy/gjZc""], [""CwLnwWGrKCWJ/XmAyKnYF1WTEifvw6Zu""], [""Rk2RGEinp4ah0t9kb8mqKs2FrQ==""], [""yyfH946OkGQ+cN1IneO6YFuRK9pb""], [""xVCccQMNF08UY74jz0MVUVd/zgPLaB1d""], [""EZQyS+MADVsbWoywz79m+0juUz9UT9fRbTmZ""], [""ob49ITLBRqQ2QWHCzVVF9s3Pqno+nw==""], [""9iVkTVOOneEyxI9/7J2QIyZUbAi/7JPo0O0=""], [""VmpyXEbL5nefb0Z3LtiRoWk+IJmPxA==""], [""NQIe41YLjTeeIGAt54Do7PNm5k61zgQ+""], [""BBYSsgcYouIPlYI9WrT7wW4d/gTKRWJZcP0J""], [""rttzMJwVF8AYqcd90fbjynxoR1RRFvsMf3Y=""], [""iIv5I4mFCdtsgi5foGDDladI+dPDR7rq""], [""+jkbBTrxfrL4yfDm0axADl5vmt1ZzpF6qn+g6Q==""], [""pKXEiswVqFZtDKmt7LDrp2YGL6jCkX0=""], [""WYQaF+v8JcURtzv1YCMpTOgCXE/o""], [""zoQhyB7r3jfs9f62LRp9Y/ZIAiGuRg==""], [""nVBXWvHv8Pd9X/01RYG8M1NIvqnipNV4owc=""], [""Aib8vBS1JjIAjtCPaqwa0HL5EBd622kbEQ==""], [""noa/y1kCbwYdsx4mA61uNFWjh0WBmAM=""], [""yhtt7JkbRJtBnwvGjc4RIXmHZNXzR14=""], [""02k1f+xbuROOyo6EMv/9aOL6RQWf/spdsRVj""], [""Hhsjy1csDcKsIiMeYCpo8JksjOjGK0GuVZc=""], [""qbdwJsPDoqNJoVraOXox8rXKNZI/XgI=""], [""aUB7z5u3mueA2Udu4Cr5sXR6TZU8jgrN2D8=""], [""nBuPm8daYEJ5eTUt+vOVorItEmZo/DIK""], [""llduL8fH9vpHnXq29N3Bgw06evjDHVcN""], [""ZazgJ9dvNaP7irBc0gBis9DparF0z2is""], [""qU6m/eCh7g3aYJQh59CFCX2iJCazLDM1/Rg6""], [""5WBTvSxR7XhM9tBFIs+kQ3ktCzlAlVs=""], [""6RL+mTGvV9qNI4v8qDfVdMSOMVGrdmNE3g==""], [""wNkGidcweuJtas5xAaUxjPLLDnOcjQ==""], [""yBwbCKY8HWt2OaP2mKDdeK4gUln4EPvS8rE=""], [""0P9J+4DYw2sEtr/XQiVVDxZOU4gVgHRubw==""], [""5OB/7EywgCM5TLVGH20eKsbEG5DQ1Oo=""], [""/PwfBOXyCuDRcCbX6pD1nAOjixWxTQ==""], [""qOkQh6d50TIZA/lsVN6cOKzFLw3XGNtk""], [""PttD4J2iJS6eoi1ziRWvbuYg9Mv64iihNQ==""], [""/DC2sX4FOo+AzBZ5WmEpHxvKDI80qAIgoREU""], [""vRfALuv327lVgi+Sa+kCjxYrk1FZwcFSwt2O""], [""nvtImrAV4kMJTv+HkrENHBos1JYJteCHA8thMg==""], [""qNEmgYvrSERQ6zscD7Vi7RgkWurg4NylDCy47Q==""], [""rBhfZo1OEa8OT7rD+E0RNEoLvHCDsg==""], [""6/a+mvmAi8P5dBTaDf+94DR3zb6iCv9VCRYS""], [""K/FbqP4JZD0wGE6kLk2wUbtRKgVCdyD10Io=""], [""rs8M3E1UJmZO8Ag30MYb9FkXpRINF/73MQ==""], [""m7inFjC5pKgxVpbZzwM2DMKBi3TF/RxNkg==""], [""Ab9w3zegD28sMJhEW16fAeRLgHBCSabCdWA=""], [""R5rWBwIsGao70Wm1VobzVxvqaGrcw5uZJcc=""], [""xIiqNIAFlln5tdfpe1R4f8E/hzpaV/s=""], [""6O9TDrRdhbWF7k6gbvgC1e4+CxKXkzXx""], [""gAptEFRNSVsqBLwoHg8PDsYzI1y1stx3Pg==""], [""LYyEX/c7+Zqi62z8U75VtwQdFvoc3T4=""], [""pQBCDzthys/GxmHpTeqdzT7NYAzutg==""], [""s5mCvX0EjCTJKmeLgxkocNWGMZCGQcNx""], [""cYcm1XNlgwXIq+bMcho+IZG1D+GCkeHZ5l+Y9Q==""], [""kfMkLZUi/M5MfLtRfUZ7k/sBjhRR""], [""RB75lo+5d8Bmm3KzIOBRQwbKZyH5h//I2Q==""], [""WX8CP/cXLSf3dcHVikKqxO9G1aAjpfOG/g==""], [""srGJ6U61M6QspjWu2XmGG1ZlwsdlnA7WCw==""], [""CspXJJDFmSobUEhinHfgkd7fDH9CXg==""], [""H0BHSLyyrml1rXhJXqd85CfiWJfdty8=""], [""26P0/CnLjgCcvNjPPeh87hGbOI3i1Mc/yTy0Gw==""], [""c9ns5NR+8dZSZ+zlnwXBPv742LVu/a8PVQ==""], [""N5lGii2dqS06G67OxF4K2uyahg==""], [""1MRE3VLk2+6/JxLgUzaxsFn/9XeukJd/AQ==""], [""E0aTlzzzGeZ/Vapk3GQzbU48rW0Dc8x/Pu0=""], [""3SbrhN26BQ7PpebAoUqSuxoqUTYVQNVEvKhW""], [""TZNQLPK58fzireIwMw9xJdvTEBzITeQ=""], [""BG7RQz1J4LeIBGmOHtmNOGUdarFs0z2E7IzY""], [""r58vZBYxXsRR9JwQNPH6RH8vhrJD9UTc""], [""FzhwfdkqAcqDIlEmCxQF8cPq9dUxMkpBiKM=""], [""wluJfH4o6fBH3J/yKOBBThmn6iRZSh0=""], [""Sk59wS1cvuzN86IDg6Lsydf4hK/ACUGKmTNh9w==""], [""HmSlO6G2rDKKYF+x0ia+56nj46PgYbo=""], [""o4SlLku+0ACf+l4AZdThVMQOe60/Wx3jBcQ=""], [""Ike8RrZGLLA5+ewgCFrtMt7DmCZqnsGzFmSKyg==""], [""3vqrJIGUji5yYfn/VWBy/byq6lXnasf7""], [""VCfZYOvCBH+o7a85wjV2pOCuD7b6TOMDmnrq""], [""QbIPe3uqt3P+9MN1NB50ph/GqNrJt20=""], [""Mx4SPOUe9M7ubSgC0bJOBVNn1LTy3g==""], [""afeoYtfihyFzk6as4bx+i0PGdLKxoDkQ1w==""], [""y+O7ikIgGBfMjOWyeiXSeJbJHWSTRi6ukg==""], [""J8upceuFt8usUrfwjUJbCldq5IT2q4hLcA==""], [""Mjtv4OGerH8DCF3BT6TLlgdHSVxtuVZ7OqU=""], [""egacfTC/t5kk4UAORNXqK84cOJWENy8=""], [""J8D//vJxjchvxkvDmpE/sUkcfBWs+Q==""], [""sJCy2uu4JBoHXylA95aam6E7j+w1+Dan""], [""4dgm4XuNWUi7qpdsiWDpQKvCFEAPjYMPFQ==""], [""Xx2EbWX7w45IwuwdbSbsWGHWfwjGuQ==""], [""GTMgTyKdbpbQUfCFRy51xGU2hY490w==""], [""5rNv0iCTMfzcxLzAMFE/pUDhujJHReGyOl2BKQ==""], [""N1lhoei3LCyNfJtJ3bECElIi6+Xyzc8=""], [""tWMhbd3E2wTMbPtv/embS9k9rNOfCsGu4gem""]]"
742,202.55.171.11,,2021-03-02,30.375,28.0,6.76888,25,1,0,1.0,0.84,0.047619,0.0,0.0,0.0,0.0,1.0,{},25.0,{},{},"{""fraud"": 0, ""denied"": 0, ""success"": 0}",20.0,615.0,50.0,"[[""0hVi0EdO3XT9b8IksDhTRY+3b7OyR3uM""]]"
701,117.131.236.2,China Mobile Guangdong,2021-03-02,18.6667,19.0,1.08866,28,1,0,1.0,0.857143,0.0416667,1.0,0.0,0.0,1.0,1.0,{},28.0,{},{},"{""fraud"": 0, ""denied"": 0, ""success"": 0}",23.0,615.0,50.0,"[[""VdjlhozQuGwhSAPhuDv9lYeZABavcJ9bTO2N""]]"


==> figures/data/approximation/mish_CIFAR100ResNet.csv <==
tol,NFGen,Ours,plaintext,dropNFGen,dropOurs
0.1,0.631685674,0.742878592,0.7578,0.292625225,0.011334163
0.2,0.621244013,0.724287859,0.7578,0.304318014,0.056126997
0.3,0.586808908,0.682985163,0.7578,0.342879162,0.070714855
0.4,0.545733178,0.651589028,0.7578,0.388876621,0.086349068
0.5,0.515733178,0.620341015,0.7578,0.422471246,0.100324585
0.6,0.487331777,0.609795973,0.7578,0.454275726,0.106428071
0.7,0.445733178,0.557736096,0.7578,0.500858704,0.129495002
0.8,0.402605169,0.521935227,0.7578,0.549154346,0.194454341
0.9,0.372605169,0.500925656,0.7578,0.58274897,0.205759736
1,0.312605169,0.480977169,0.7578,0.64993822,0.218682048


==> figures/data/approximation/mish_CIFAR10CNN.csv <==
tol,NFGen,Ours,Plaintext,dropNFGen,dropOurs
0.1,0.754531226,0.883,0.893,0.155060217,0.011198208
0.2,0.727929664,0.8796875,0.893,0.184849201,0.014907615
0.3,0.707929664,0.8596875,0.893,0.207245617,0.037304031
0.4,0.677929664,0.828968407,0.893,0.240840242,0.071703912
0.5,0.650546851,0.804618905,0.893,0.271504086,0.098970991
0.6,0.610546851,0.784545302,0.893,0.316296919,0.12144983
0.7,0.570625001,0.734202725,0.893,0.361002238,0.177824496
0.8,0.550625001,0.701136621,0.893,0.383398655,0.214852608
0.9,0.506250012,0.672295087,0.893,0.433090692,0.247149958
1,0.470625001,0.651816919,0.893,0.472984321,0.270081838


==> figures/data/approximation/mish_CelebASpoofEfficientNet.csv <==
tol,NFGen,Ours,plaintext,dropNFGen,dropOurs
0,0.87,0.9123,0.9223,0.024178684,0.010842459
0.1,0.849892204,0.911763493,0.9223,0.056822939,0.011556184
0.2,0.828246832,0.892023088,0.9223,0.101976763,0.033941848
0.3,0.808697224,0.856936712,0.9223,0.123173345,0.076275514
0.4,0.759802799,0.80793219,0.9223,0.154502007,0.141556199
0.5,0.722798028,0.780271583,0.9223,0.216309197,0.182024336
0.6,0.712787371,0.761009916,0.9223,0.227163211,0.211942159
0.7,0.682771379,0.750985138,0.9223,0.259707927,0.228120176
0.8,0.627713788,0.746940218,0.9223,0.319403895,0.198722884
0.9,0.607660501,0.73496211,0.9223,0.341146589,0.221650713
1,0.550058174,0.730434885,0.9223,0.403601676,0.248992997


==> figures/data/approximation/mish_MNISTFCN.csv <==
tol,NFGen,Ours
0.0,0.982535051665155,0.982535051665155
0.1,0.9751352071762084,0.976994404516377
0.2,0.9749098420143129,0.9767786087005196
0.3,0.9749098420143129,0.9766316911683174
0.4,0.9749098420143129,0.9758732561624008
0.5,0.9749098420143129,0.9754057054356722
0.6,0.9749098420143129,0.9753302559016009
0.7,0.9749098420143129,0.9716232885218073
0.8,0.9749098420143129,0.9698426218040456
0.9,0.9749098420143129,0.9694723345089087
1.0,0.9739332795143129,0.9673763512575266
1.1,0.9682992696762084,0.9672225516707589
1.2,0.9682992696762084,0.9644827128077785
1.3,0.902268648147583,0.9118457344802818
1.4,0.902268648147583,0.9103839196158285
1.5,0.902268648147583,0.9097483445368919
1.6,0.902268648147583,0.9091501139049647
1.7,0.902268648147583,0.9066354675734888
1.8,0.902268648147583,0.9038695622011145
1.9,0.902268648147583,0.9038663182682718
2.0,0.902268648147583,0.9035417751601973
2.1,0.902268648147583,0.9032869811883327
2.2,0.902268648147583,0.9029661545193665
2.3,0.902268648147583,0.902268648147583
2.4,0.902268648147583,0.9009649139430425
2.5,0.902268648147583,0.9005869661543644
2.6,0.902268648147583,0.897234524626577
2.7,0.902268648147583,0.8970356517190136
2.8,0.902268648147583,0.8942806474834261
2.9,0.902268648147583,0.8929458363173205
3.0,0.902268648147583,0.8926949152134521


==> figures/data/approximation/silu_CIFAR100ResNet.csv <==
tol,NFGen,Ours,plaintext,dropNFGen,dropOurs
0.1,0.669750628,0.716644248,0.7289,0.026271603,0.016814038
0.2,0.654735572,0.707935525,0.7289,0.060590517,0.028761799
0.3,0.639302891,0.692477507,0.7289,0.122920988,0.049969122
0.4,0.629302891,0.672233101,0.7289,0.136640292,0.077743036
0.5,0.589302891,0.65901072,0.7289,0.191517504,0.095883221
0.6,0.579302891,0.651901072,0.7289,0.205236807,0.105637163
0.7,0.531355155,0.647814584,0.7289,0.27101776,0.11124354
0.8,0.471355155,0.636673845,0.7289,0.353333579,0.126527857
0.9,0.453135515,0.616023818,0.7289,0.378329654,0.154858255
1,0.431355155,0.593471579,0.7289,0.408210791,0.185798355


==> figures/data/approximation/silu_CIFAR10CNN.csv <==
tol,NFGen,Ours,plaintext,dropNFGen,dropOurs
0.1,0.786132824,0.862,0.8633,0.031468986,0.00150585
0.2,0.776953101,0.82660183,0.8633,0.100019575,0.042509174
0.3,0.756953101,0.815824963,0.8633,0.123186492,0.054992513
0.4,0.706953101,0.806875895,0.8633,0.181103786,0.06535863
0.5,0.676953101,0.794596257,0.8633,0.215854163,0.079582697
0.6,0.667578125,0.758552642,0.8633,0.226713628,0.144500588
0.7,0.616757813,0.723382074,0.8633,0.285581128,0.185240272
0.8,0.606757813,0.692582266,0.8633,0.297164586,0.197750184
0.9,0.526757813,0.686581711,0.8633,0.389832257,0.204700903
1,0.509531274,0.657121605,0.8633,0.409786547,0.238825895


==> figures/data/approximation/silu_CelebASpoofEfficientNet.csv <==
tol,NFGen,Ours,plaintext,dropNFGen,dropOurs
0.1,0.824143217,0.9087,0.9087,0.093052474,0
0.2,0.801193044,0.896438513,0.9087,0.118308524,0.013493438
0.3,0.751033125,0.873665308,0.9087,0.173508171,0.038554739
0.4,0.726418772,0.859659471,0.9087,0.200595607,0.053967788
0.5,0.706418772,0.856367932,0.9087,0.222605071,0.057590039
0.6,0.655175178,0.814752446,0.9087,0.278997273,0.103386766
0.7,0.648531961,0.795286661,0.9087,0.286307955,0.124808341
0.8,0.63810555,0.791483935,0.9087,0.297781941,0.128993138
0.9,0.627938001,0.78359614,0.9087,0.308971056,0.137673446
1,0.627838998,0.760681892,0.9087,0.309080007,0.162889962


==> figures/data/approximation/silu_MNISTFCN.csv <==
tol,NFGen,Ours
0.0,0.9838430984287722,0.9838430984287722
0.1,0.9744591116905212,0.9804255587738447
0.2,0.9744591116905212,0.97907672433404
0.3,0.9744591116905212,0.9784046096909106
0.4,0.9744591116905212,0.9783065428679731
0.5,0.9734825491905212,0.9771302149555418
0.6,0.9722806215286256,0.9737585984549953
0.7,0.9722806215286256,0.9734753604939076
0.8,0.9722806215286256,0.9715281615201472
0.9,0.9722806215286256,0.9693445698967005
1.0,0.9715294241905212,0.9665904714232002
1.1,0.9712289571762084,0.9660008154790792
1.2,0.9712289571762084,0.9656915938472578
1.3,0.9103065133094788,0.9187134356375861
1.4,0.9103065133094788,0.9159345129247336
1.5,0.9103065133094788,0.9154735336697731
1.6,0.9103065133094788,0.9153104450830182
1.7,0.9103065133094788,0.9146073964548526
1.8,0.9103065133094788,0.9140221338699878
1.9,0.9103065133094788,0.9138584259778737
2.0,0.9103065133094788,0.9131780319554118
2.1,0.9103065133094788,0.9117498860247447
2.2,0.9103065133094788,0.9103065133094788
2.3,0.9103065133094788,0.9098659207529098
2.4,0.9103065133094788,0.9095499494407093
2.5,0.9103065133094788,0.9069262232983877
2.6,0.9103065133094788,0.9051500818466327
2.7,0.9103065133094788,0.905108111651018
2.8,0.9103065133094788,0.9049817650711539
2.9,0.9103065133094788,0.9048869263724852
3.0,0.9103065133094788,0.9024434407993619


==> figures/data/error_gelu.csv <==
x,error_x
-10.0,-0.00000103737871110127
-9.797979797979798,-0.00000142957506981563
-9.595959595959595,-0.00000196896566708446
-9.393939393939394,-0.00000271031193130316
-9.191919191919192,-0.00000372853232809821
-8.98989898989899,-0.00000512602407619472
-8.787878787878787,-0.00000704259956956690
-8.585858585858587,-0.00000966895047586775
-8.383838383838384,-0.0000132648614390993
-8.181818181818182,-0.0000181838040711159
-7.979797979797979,-0.0000249060803240965
-7.777777777777778,-0.0000340833899164438
-7.575757575757576,-0.0000465986156742289
-7.373737373737374,-0.0000636458097557661
-7.171717171717171,-0.0000868368891250128
-6.96969696969697,-0.000118343485409688
-6.767676767676768,-0.000161084821887439
-6.565656565656566,-0.000218975483070415
-6.363636363636363,-0.000297250550698200
-6.161616161616162,-0.000402889796782779
-5.959595959595959,-0.000545167325891862
-5.757575757575758,-0.000736357904176452
-5.555555555555555,-0.000992635475658268
-5.353535353535354,-0.00133520165822063
-5.151515151515151,-0.00179167982672939
-4.94949494949495,-0.00239779936702982
-4.747474747474747,-0.00319936741160705
-4.545454545454546,-0.00425446947431023
-4.343434343434343,-0.00563573552617106
-4.141414141414142,-0.00743232112277431
-3.9393939393939394,-0.00975093125772808
-3.737373737373738,-0.0127146744940699
-3.5353535353535355,-0.0164576494798775
-3.333333333333333,-0.0211117492456203
-3.1313131313131315,-0.0267799691654258
-2.929292929292929,-0.0334872330706432
-2.7272727272727275,-0.0410952124366301
-2.525252525252525,-0.0491620864110299
-2.3232323232323235,-0.0567233742102272
-2.121212121212121,-0.0619709860698884
-1.9191919191919187,-0.0618266337420915
-1.717171717171718,-0.0514666575288729
-1.5151515151515156,-0.0239950341245511
-1.3131313131313131,0.0292892071572100
-1.1111111111111107,0.117273006138711
-0.9090909090909101,0.245213255637101
-0.7070707070707076,0.408667030032751
-0.5050505050505052,0.587446628810164
-0.30303030303030276,0.744979058502409
-0.10101010101010033,0.838516242908570
0.10101010101010033,0.838516242908570
0.30303030303030276,0.744979058502409
0.5050505050505052,0.587446628810164
0.7070707070707076,0.408667030032751
0.9090909090909083,0.245213255637103
1.1111111111111107,0.117273006138711
1.3131313131313131,0.0292892071572100
1.5151515151515156,-0.0239950341245511
1.7171717171717162,-0.0514666575288728
1.9191919191919187,-0.0618266337420915
2.121212121212121,-0.0619709860698884
2.3232323232323235,-0.0567233742102272
2.525252525252524,-0.0491620864110299
2.7272727272727266,-0.0410952124366302
2.929292929292929,-0.0334872330706432
3.1313131313131315,-0.0267799691654258
3.333333333333334,-0.0211117492456202
3.5353535353535346,-0.0164576494798775
3.737373737373737,-0.0127146744940699
3.9393939393939394,-0.00975093125772808
4.141414141414142,-0.00743232112277431
4.3434343434343425,-0.00563573552617106
4.545454545454545,-0.00425446947431024
4.747474747474747,-0.00319936741160705
4.94949494949495,-0.00239779936702982
5.1515151515151505,-0.00179167982672939
5.353535353535353,-0.00133520165822063
5.555555555555555,-0.000992635475658268
5.757575757575758,-0.000736357904176452
5.9595959595959584,-0.000545167325891862
6.161616161616163,-0.000402889796782778
6.363636363636363,-0.000297250550698200
6.565656565656564,-0.000218975483070416
6.767676767676768,-0.000161084821887439
6.969696969696969,-0.000118343485409688
7.171717171717173,-0.0000868368891250125
7.373737373737374,-0.0000636458097557661
7.575757575757574,-0.0000465986156742290
7.777777777777779,-0.0000340833899164437
7.979797979797979,-0.0000249060803240965
8.18181818181818,-0.0000181838040711160
8.383838383838384,-0.0000132648614390993
8.585858585858585,-0.00000966895047586778
8.787878787878789,-0.00000704259956956688
8.98989898989899,-0.00000512602407619472
9.19191919191919,-0.00000372853232809822
9.393939393939394,-0.00000271031193130316
9.595959595959595,-0.00000196896566708446
9.7979797979798,-0.00000142957506981563
10.0,-0.00000103737871110127

==> figures/data/error_mish.csv <==
x,error_x
-10.0,-0.000363162337334836
-9.797979797979798,-0.000433230567069592
-9.595959595959595,-0.000516468093941507
-9.393939393939394,-0.000615258708696793
-9.191919191919192,-0.000732393073880352
-8.98989898989899,-0.000871131235909549
-8.787878787878787,-0.00103527265173943
-8.585858585858587,-0.00122923392618254
-8.383838383838384,-0.00145813415229025
-8.181818181818182,-0.00172788729180807
-7.979797979797979,-0.00204530037061027
-7.777777777777778,-0.00241817532244888
-7.575757575757576,-0.00285541099738114
-7.373737373737374,-0.00336710003278580
-7.171717171717171,-0.00396461279983560
-6.96969696969697,-0.00466065727126937
-6.767676767676768,-0.00546929912755216
-6.565656565656566,-0.00640592036656617
-6.363636363636363,-0.00748708664282327
-6.161616161616162,-0.00873028294503274
-5.959595959595959,-0.0101534632815650
-5.757575757575758,-0.0117743418582362
-5.555555555555555,-0.0136093296784978
-5.353535353535354,-0.0156719902464492
-5.151515151515151,-0.0179708496140779
-4.94949494949495,-0.0205063478331408
-4.747474747474747,-0.0232666595863744
-4.545454545454546,-0.0262220407080783
-4.343434343434343,-0.0293172754136001
-4.141414141414142,-0.0324617106172914
-3.9393939393939394,-0.0355162793081743
-3.737373737373738,-0.0382768565620905
-3.5353535353535355,-0.0404533013518827
-3.333333333333333,-0.0416436906944987
-3.1313131313131315,-0.0413036812344615
-2.929292929292929,-0.0387118557902439
-2.7272727272727275,-0.0329336758611959
-2.525252525252525,-0.0227897817190238
-2.3232323232323235,-0.00683954867454157
-2.121212121212121,0.0166012396530426
-1.9191919191919187,0.0493786583877355
-1.717171717171718,0.0933118456723720
-1.5151515151515156,0.149843913937990
-1.3131313131313131,0.219483683972938
-1.1111111111111107,0.301029718590479
-0.9090909090909101,0.390672486337888
-0.7070707070707076,0.481253706379257
-0.5050505050505052,0.562180737550979
-0.30303030303030276,0.620593649064072
-0.10101010101010033,0.644112877626631
0.10101010101010033,0.624704301060168
0.30303030303030276,0.562170790733176
0.5050505050505052,0.465330935413302
0.7070707070707076,0.349817016183312
0.9090909090909083,0.233311470790948
1.1111111111111107,0.130530393911816
1.3131313131313131,0.0501587179736615
1.5151515151515156,-0.00550181306543556
1.7171717171717162,-0.0389015996337301
1.9191919191919187,-0.0549429187114156
2.121212121212121,-0.0590297668490893
2.3232323232323235,-0.0558798457046494
2.525252525252524,-0.0490472342289601
2.7272727272727266,-0.0409120955332244
2.929292929292929,-0.0328942472686387
3.1313131313131315,-0.0257247226722457
3.333333333333334,-0.0196895111848059
3.5353535353535346,-0.0148150577998796
3.737373737373737,-0.0109948299634160
3.9393939393939394,-0.00806826585753991
4.141414141414142,-0.00586574794263304
4.3434343434343425,-0.00423139270920878
4.545454545454545,-0.00303242625474574
4.747474747474747,-0.00216108184366800
4.94949494949495,-0.00153275704465176
5.1515151515151505,-0.00108263209292740
5.353535353535353,-0.000761953618389889
5.555555555555555,-0.000534577987593999
5.757575757575758,-0.000374016979333112
5.9595959595959584,-0.000261039439923657
6.161616161616163,-0.000181790500053357
6.363636363636363,-0.000126352780464172
6.565656565656564,-0.0000876659605833522
6.767676767676768,-0.0000607270134077399
6.969696969696969,-0.0000420048934791220
7.171717171717173,-0.0000290160946174210
7.373737373737374,-0.0000200191804069081
7.575757575757574,-0.0000137963189338011
7.777777777777779,-0.00000949786870503690
7.979797979797979,-0.00000653231803920485
8.18181818181818,-0.00000448864593496784
8.383838383838384,-0.00000308173883673877
8.585858585858585,-0.00000211413013493014
8.787878787878789,-0.00000144925123333166
8.98989898989899,-9.92774046610736E-7
9.19191919191919,-6.79624306845314E-7
9.393939393939394,-4.64958951074062E-7
9.595959595959595,-3.17908172062784E-7
9.7979797979798,-2.17241663754081E-7
10.0,-1.48371621785400E-7

==> figures/data/error_silu.csv <==
x,error_x
-10.0,-0.000363125244429229
-9.797979797979798,-0.000433176256653299
-9.595959595959595,-0.000516388616897713
-9.393939393939394,-0.000615142468957318
-9.191919191919192,-0.000732223167799901
-8.98989898989899,-0.000870883042389703
-8.787878787878787,-0.00103491033891316
-8.585858585858587,-0.00122870539360954
-8.383838383838384,-0.00145736371749520
-8.181818181818182,-0.00172676513013670
-7.979797979797979,-0.00204366729069078
-7.777777777777778,-0.00241580085437883
-7.575757575757576,-0.00285196191569950
-7.373737373737374,-0.00336209523344181
-7.171717171717171,-0.00395735876695334
-6.96969696969697,-0.00465015602785022
-6.767676767676768,-0.00545411733069504
-6.565656565656566,-0.00638400378215191
-6.363636363636363,-0.00745549824376416
-6.161616161616162,-0.00868483487957593
-5.959595959595959,-0.0100882024722549
-5.757575757575758,-0.0116808355717631
-5.555555555555555,-0.0134756808018756
-5.353535353535354,-0.0154814924734729
-5.151515151515151,-0.0177001716176803
-4.94949494949495,-0.0201231161518806
-4.747474747474747,-0.0227262994299114
-4.545454545454546,-0.0254637454665677
-4.343434343434343,-0.0282590327527955
-4.141414141414142,-0.0309944547590890
-3.9393939393939394,-0.0334975274647172
-3.737373737373738,-0.0355247154506191
-3.5353535353535355,-0.0367426267259040
-3.333333333333333,-0.0367076104732418
-3.1313131313131315,-0.0348458146857743
-2.929292929292929,-0.0304374584077165
-2.7272727272727275,-0.0226114265782266
-2.525252525252525,-0.0103592127951286
-2.3232323232323235,0.00741974049013811
-2.121212121212121,0.0318272076661711
-1.9191919191919187,0.0638166385247110
-1.717171717171718,0.103978333121147
-1.5151515151515156,0.152268185588721
-1.3131313131313131,0.207714564870464
-1.1111111111111107,0.268170871467937
-0.9090909090909101,0.330210849664954
-0.7070707070707076,0.389271068958095
-0.5050505050505052,0.440109394263035
-0.30303030303030276,0.477561169052840
-0.10101010101010033,0.497455733732147
0.10101010101010033,0.497455733732147
0.30303030303030276,0.477561169052840
0.5050505050505052,0.440109394263035
0.7070707070707076,0.389271068958095
0.9090909090909083,0.330210849664955
1.1111111111111107,0.268170871467937
1.3131313131313131,0.207714564870464
1.5151515151515156,0.152268185588721
1.7171717171717162,0.103978333121147
1.9191919191919187,0.0638166385247110
2.121212121212121,0.0318272076661711
2.3232323232323235,0.00741974049013811
2.525252525252524,-0.0103592127951286
2.7272727272727266,-0.0226114265782266
2.929292929292929,-0.0304374584077165
3.1313131313131315,-0.0348458146857743
3.333333333333334,-0.0367076104732418
3.5353535353535346,-0.0367426267259040
3.737373737373737,-0.0355247154506191
3.9393939393939394,-0.0334975274647172
4.141414141414142,-0.0309944547590890
4.3434343434343425,-0.0282590327527955
4.545454545454545,-0.0254637454665677
4.747474747474747,-0.0227262994299114
4.94949494949495,-0.0201231161518806
5.1515151515151505,-0.0177001716176803
5.353535353535353,-0.0154814924734729
5.555555555555555,-0.0134756808018756
5.757575757575758,-0.0116808355717631
5.9595959595959584,-0.0100882024722549
6.161616161616163,-0.00868483487957593
6.363636363636363,-0.00745549824376416
6.565656565656564,-0.00638400378215192
6.767676767676768,-0.00545411733069504
6.969696969696969,-0.00465015602785022
7.171717171717173,-0.00395735876695333
7.373737373737374,-0.00336209523344181
7.575757575757574,-0.00285196191569951
7.777777777777779,-0.00241580085437883
7.979797979797979,-0.00204366729069078
8.18181818181818,-0.00172676513013671
8.383838383838384,-0.00145736371749520
8.585858585858585,-0.00122870539360954
8.787878787878789,-0.00103491033891316
8.98989898989899,-0.000870883042389703
9.19191919191919,-0.000732223167799902
9.393939393939394,-0.000615142468957318
9.595959595959595,-0.000516388616897713
9.7979797979798,-0.000433176256653299
10.0,-0.000363125244429229

==> figures/data/gelu.csv <==
x,fx,fx1,fx2,fc,fc1,fc2
-10.0,-4.05796129485531e-7,-6.50085371408902e-7,-1.03737871110127e-6,-4.05796129485531e-7,-6.50085371408902e-7,-1.03737871110127e-6
-9.899497487437186,-4.76660769192492e-7,-7.63126593620774e-7,-1.21689004325197e-6,-4.76660769192492e-7,-7.63126593620774e-7,-1.21689004325197e-6
-9.798994974874372,-5.59842872429665e-7,-8.95719831557546e-7,-1.42727515285208e-6,-5.59842872429665e-7,-8.95719831557546e-7,-1.42727515285208e-6
-9.698492462311558,-6.57471919710595e-7,-1.05122598536237e-6,-1.67380585379897e-6,-6.57471919710595e-7,-1.05122598536237e-6,-1.67380585379897e-6
-9.597989949748744,-7.72043239639663e-7,-1.23357947524393e-6,-1.96264643109783e-6,-7.72043239639663e-7,-1.23357947524393e-6,-1.96264643109783e-6
-9.49748743718593,-9.06480398550884e-7,-1.44738525863940e-6,-2.30100315634722e-6,-9.06480398550884e-7,-1.44738525863940e-6,-2.30100315634722e-6
-9.396984924623116,-1.06420813578665e-6,-1.69803208528523e-6,-2.69729852826264e-6,-1.06420813578665e-6,-1.69803208528523e-6,-2.69729852826264e-6
-9.296482412060302,-1.24923760795854e-6,-1.99182467222974e-6,-3.16137425976786e-6,-1.24923760795854e-6,-1.99182467222974e-6,-3.16137425976786e-6
-9.195979899497488,-1.46626599643276e-6,-2.33613791638258e-6,-3.70472767313028e-6,-1.46626599643276e-6,-2.33613791638258e-6,-3.70472767313028e-6
-9.095477386934673,-1.72079287035026e-6,-2.73959676692295e-6,-4.34078690336069e-6,-1.72079287035026e-6,-2.73959676692295e-6,-4.34078690336069e-6
-8.99497487437186,-2.01925609020097e-6,-3.21228596442955e-6,-5.08523116223045e-6,-2.01925609020097e-6,-3.21228596442955e-6,-5.08523116223045e-6
-8.894472361809045,-2.36919049294388e-6,-3.76599453016040e-6,-5.95636329736745e-6,-2.36919049294388e-6,-3.76599453016040e-6,-5.95636329736745e-6
-8.793969849246231,-2.77941312883510e-6,-4.41450067149062e-6,-6.97554301180835e-6,-2.77941312883510e-6,-4.41450067149062e-6,-6.97554301180835e-6
-8.693467336683417,-3.26023943393721e-6,-5.17390367411655e-6,-8.16769041044289e-6,-3.26023943393721e-6,-5.17390367411655e-6,-8.16769041044289e-6
-8.592964824120603,-3.82373543389464e-6,-6.06301039653987e-6,-9.56187103508850e-6,-3.82373543389464e-6,-6.06301039653987e-6,-9.56187103508850e-6
-8.492462311557789,-4.48401189910103e-6,-7.10378518842029e-6,-1.11919752666639e-5,-4.48401189910103e-6,-7.10378518842029e-6,-1.11919752666639e-5
-8.391959798994975,-5.25756732621841e-6,-8.32187344538398e-6,-1.30975069416280e-5,-5.25756732621841e-6,-8.32187344538398e-6,-1.30975069416280e-5
-8.291457286432161,-6.16368772605173e-6,-9.74721061581537e-6,-1.53244982847531e-5,-6.16368772605173e-6,-9.74721061581537e-6,-1.53244982847531e-5
-8.190954773869347,-7.22491247584126e-6,-1.14147303206847e-5,-1.79265708396212e-5,-7.22491247584126e-6,-1.14147303206847e-5,-1.79265708396212e-5
-8.090452261306533,-8.46757697120073e-6,-1.33651873702830e-5,-2.09661650244657e-5,-8.46757697120073e-6,-1.33651873702830e-5,-2.09661650244657e-5
-7.989949748743719,-9.92244451899941e-6,-1.56461139010475e-5,-2.45159643011770e-5,-9.92244451899941e-6,-1.56461139010475e-5,-2.45159643011770e-5
-7.889447236180905,-1.16254418814424e-5,-1.83129296556250e-5,-2.86605437712040e-5,-1.16254418814424e-5,-1.83129296556250e-5,-2.86605437712040e-5
-7.788944723618091,-1.36185151521442e-5,-2.14302306395641e-5,-3.34982773603993e-5,-1.36185151521442e-5,-2.14302306395641e-5,-3.34982773603993e-5
-7.688442211055277,-1.59506252610814e-5,-2.50732840640803e-5,-3.91435426870334e-5,-1.59506252610814e-5,-2.50732840640803e-5,-3.91435426870334e-5
-7.5879396984924625,-1.86789054168313e-5,-2.93297616881937e-5,-4.57292682894591e-5,-1.86789054168313e-5,-2.93297616881937e-5,-4.57292682894591e-5
-7.4874371859296485,-2.18700062578965e-5,-3.43017484740153e-5,-5.34098741926409e-5,-2.18700062578965e-5,-3.43017484740153e-5,-5.34098741926409e-5
-7.386934673366834,-2.56016584639058e-5,-4.01080689421667e-5,-6.23646638898869e-5,-2.56016584639058e-5,-4.01080689421667e-5,-6.23646638898869e-5
-7.28643216080402,-2.99644871438193e-5,-4.68869798439121e-5,-7.28017337837939e-5,-2.99644871438193e-5,-4.68869798439121e-5,-7.28017337837939e-5
-7.185929648241206,-3.50641175524943e-5,-5.47992848438957e-5,-8.49624750452454e-5,-3.50641175524943e-5,-5.47992848438957e-5,-8.49624750452454e-5
-7.085427135678392,-4.10236176792005e-5,-6.40319349313984e-5,-9.91267527857461e-5,-4.10236176792005e-5,-6.40319349313984e-5,-9.91267527857461e-5
-6.984924623115578,-4.79863301023281e-5,-7.48021873549237e-5,-0.000115618858465091,-4.79863301023281e-5,-7.48021873549237e-5,-0.000115618858465091
-6.884422110552764,-5.61191533250368e-5,-8.73624061173132e-5,-0.000134814343631272,-5.61191533250368e-5,-8.73624061173132e-5,-0.000134814343631272
-6.78391959798995,-6.56163417199671e-5,-0.000102005598594074,-0.000157147856453073,-6.56163417199671e-5,-0.000102005598594074,-0.000157147856453073
-6.683417085427136,-7.67039033523547e-5,-0.000119071795766606,-0.000183122117072037,-7.67039033523547e-5,-0.000119071795766606,-0.000183122117072037
-6.582914572864322,-8.96446864670867e-5,-0.000138955398014620,-0.000213318183545381,-8.96446864670867e-5,-0.000138955398014620,-0.000213318183545381
-6.482412060301508,-0.000104744258475361,-0.000162113624503221,-0.000248407176997130,-0.000104744258475361,-0.000162113624503221,-0.000248407176997130
-6.381909547738694,-0.000122357696030709,-0.000189076222033791,-0.000289163652389809,-0.000122357696030709,-0.000189076222033791,-0.000289163652389809
-6.28140703517588,-0.000142897421421731,-0.000220456608887509,-0.000336480819821933,-0.000142897421421731,-0.000220456608887509,-0.000336480819821933
-6.180904522613066,-0.000166842239216452,-0.000256964650728258,-0.000391387840062058,-0.000166842239216452,-0.000256964650728258,-0.000391387840062058
-6.080402010050252,-0.000194747748060224,-0.000299421289052661,-0.000455069436585944,-0.000194747748060224,-0.000299421289052661,-0.000455069436585944
-5.979899497487437,-0.000227258325942298,-0.000348775267916098,-0.000528888083893762,-0.000227258325942298,-0.000348775267916098,-0.000528888083893762
-5.879396984924623,-0.000265120913281574,-0.000406122231567487,-0.000614409047249245,-0.000265120913281574,-0.000406122231567487,-0.000614409047249245
-5.7788944723618085,-0.000309200846993498,-0.000472726493905134,-0.000713428560705685,-0.000309200846993498,-0.000472726493905134,-0.000713428560705685
-5.6783919597989945,-0.000360500030404353,-0.000550045809859142,-0.000828005436355527,-0.000360500030404353,-0.000550045809859142,-0.000828005436355527
-5.57788944723618,-0.000420177758535432,-0.000639759508216602,-0.000960496395489960,-0.000420177758535432,-0.000639759508216602,-0.000960496395489960
-5.477386934673366,-0.000489574555861929,-0.000743800374028845,-0.00111359539825994,-0.000489574555861929,-0.000743800374028845,-0.00111359539825994
-5.376884422110552,-0.000570239424013920,-0.000864390695163503,-0.00129037721787727,-0.000570239424013920,-0.000864390695163503,-0.00129037721787727
-5.276381909547738,-0.000663960939715436,-0.00100408290984488,-0.00149434545237284,-0.000663960939715436,-0.00100408290984488,-0.00149434545237284
-5.175879396984924,-0.000772802688010723,-0.00116580530753148,-0.00172948508364584,-0.000772802688010723,-0.00116580530753148,-0.00172948508364584
-5.07537688442211,-0.000899143561654297,-0.00135291324068362,-0.00200031956992943,-0.000899143561654297,-0.00135291324068362,-0.00200031956992943
-4.974874371859296,-0.00104572350318416,-0.00156924629520028,-0.00231197228091377,-0.00104572350318416,-0.00156924629520028,-0.00231197228091377
-4.874371859296482,-0.00121569530985483,-0.00181919183639865,-0.00267023183800027,-0.00121569530985483,-0.00181919183639865,-0.00267023183800027
-4.773869346733668,-0.00141268316076834,-0.00210775528732450,-0.00308162058427527,-0.00141268316076834,-0.00210775528732450,-0.00308162058427527
-4.673366834170854,-0.00164084855677140,-0.00244063739645408,-0.00355346495272431,-0.00164084855677140,-0.00244063739645408,-0.00355346495272431
-4.57286432160804,-0.00190496438235026,-0.00282431859894128,-0.00409396589257174,-0.00190496438235026,-0.00282431859894128,-0.00409396589257174
-4.472361809045226,-0.00221049779866648,-0.00326615035204109,-0.00471226670888485,-0.00221049779866648,-0.00326615035204109,-0.00471226670888485
-4.371859296482412,-0.00256370264986355,-0.00377445300883881,-0.00541851461480861,-0.00256370264986355,-0.00377445300883881,-0.00541851461480861
-4.271356783919598,-0.00297172200011221,-0.00435861935636916,-0.00622391092003221,-0.00297172200011221,-0.00435861935636916,-0.00622391092003221
-4.1708542713567835,-0.00344270130258465,-0.00502922234829062,-0.00714074299719600,-0.00344270130258465,-0.00502922234829062,-0.00714074299719600
-4.0703517587939695,-0.00398591251556479,-0.00579812476248877,-0.00818238887303278,-0.00398591251556479,-0.00579812476248877,-0.00818238887303278
-3.9698492462311554,-0.00461188920192374,-0.00667858745237187,-0.00936328235153503,-0.00461188920192374,-0.00667858745237187,-0.00936328235153503
-3.8693467336683414,-0.00533257224638898,-0.00768537146460941,-0.0106988228320753,-0.00533257224638898,-0.00768537146460941,-0.0106988228320753
-3.7688442211055273,-0.00616146526243220,-0.00883482747536959,-0.0122052092435868,-0.00616146526243220,-0.00883482747536959,-0.0122052092435868
-3.6683417085427132,-0.00711379798910348,-0.0101449636403540,-0.0138991715493325,-0.00711379798910348,-0.0101449636403540,-0.0138991715493325
-3.567839195979899,-0.00820669493726472,-0.0116354799251522,-0.0157975658238912,-0.00820669493726472,-0.0116354799251522,-0.0157975658238912
-3.467336683417085,-0.00945934515889568,-0.0133277531178728,-0.0179167896745444,-0.00945934515889568,-0.0133277531178728,-0.0179167896745444
-3.366834170854271,-0.0108931671889810,-0.0152447518318477,-0.0202719634691603,-0.0108931671889810,-0.0152447518318477,-0.0202719634691603
-3.266331658291457,-0.0125319608324512,-0.0174108546585445,-0.0228758091538429,-0.0125319608324512,-0.0174108546585445,-0.0228758091538429
-3.165829145728643,-0.0144020344003912,-0.0198515369797466,-0.0257371421780144,-0.0144020344003912,-0.0198515369797466,-0.0257371421780144
-3.065326633165829,-0.0165322920758969,-0.0225928825288805,-0.0288588731359005,-0.0165322920758969,-0.0225928825288805,-0.0288588731359005
-2.964824120603015,-0.0189542611197662,-0.0256608643477926,-0.0322353944351166,-0.0189542611197662,-0.0256608643477926,-0.0322353944351166
-2.8643216080402008,-0.0217020323951844,-0.0290803261112706,-0.0358492044097104,-0.0217020323951844,-0.0290803261112706,-0.0358492044097104
-2.7638190954773867,-0.0248120799688522,-0.0328735788022113,-0.0396665984909256,-0.0248120799688522,-0.0328735788022113,-0.0396665984909256
-2.6633165829145726,-0.0283229161058499,-0.0370585095651179,-0.0436322374181407,-0.0283229161058499,-0.0370585095651179,-0.0436322374181407
-2.5628140703517586,-0.0322745266229693,-0.0416460798035449,-0.0476623912179611,-0.0322745266229693,-0.0416460798035449,-0.0476623912179611
-2.4623115577889445,-0.0367075181935412,-0.0466370694461677,-0.0516366630958988,-0.0367075181935412,-0.0466370694461677,-0.0516366630958988
-2.3618090452261304,-0.0416618938712099,-0.0520179060542440,-0.0553880321012236,-0.0416618938712099,-0.0520179060542440,-0.0553880321012236
-2.2613065326633164,-0.0471753561867599,-0.0577554048958782,-0.0586911358639845,-0.0471753561867599,-0.0577554048958782,-0.0586911358639845
-2.1608040201005023,-0.0532810195252571,-0.0637902452905940,-0.0612488705566071,-0.0532810195252571,-0.0637902452905940,-0.0612488705566071
-2.0603015075376883,-0.0600043967132715,-0.0700290284463602,-0.0626776484845505,-0.0600043967132715,-0.0700290284463602,-0.0626776484845505
-1.9597989949748733,-0.0673595115322552,-0.0763348155117626,-0.0624920662716002,-0.0673595115322552,-0.0763348155117626,-0.0624920662716002
-1.8592964824120592,-0.0753439834309003,-0.0825161489775905,-0.0600903449396547,-0.0753439834309003,-0.0825161489775905,-0.0600903449396547
-1.7587939698492452,-0.0839329392173000,-0.0883147377703661,-0.0547427493755658,-0.0839329392173000,-0.0883147377703661,-0.0547427493755658
-1.6582914572864311,-0.0930716375360084,-0.0933922615741222,-0.0455862983937316,-0.0930716375360084,-0.0933922615741222,-0.0455862983937316
-1.557788944723617,-0.102666756597388,-0.0973171478911786,-0.0316304038280520,-0.102666756597388,-0.0973171478911786,-0.0316304038280520
-1.457286432160803,-0.112576407221723,-0.0995527128640295,-0.0117794925220918,-0.112576407221723,-0.0995527128640295,-0.0117794925220918
-1.356783919597989,-0.122599105836518,-0.0994487294187212,0.0151201304544481,-0.122599105836518,-0.0994487294187212,0.0151201304544481
-1.2562814070351749,-0.132462187344980,-0.0962392482423420,0.0502014542214726,-0.132462187344980,-0.0962392482423420,0.0502014542214726
-1.1557788944723608,-0.141810459790751,-0.0890502363832041,0.0944593172894424,-0.141810459790751,-0.0890502363832041,0.0944593172894424
-1.0552763819095468,-0.150196289806269,-0.0769211109130462,0.148591311030904,-0.150196289806269,-0.0769211109130462,0.148591311030904
-0.9547738693467327,-0.157072722531330,-0.0588442226778006,0.212801174078135,-0.157072722531330,-0.0588442226778006,0.212801174078135
-0.8542713567839186,-0.161791609046169,-0.0338253963460647,0.286580092979370,-0.161791609046169,-0.0338253963460647,0.286580092979370
-0.7537688442211046,-0.163608925046766,-0.000966366264461502,0.368496019059103,-0.163608925046766,-0.000966366264461502,0.368496019059103
-0.6532663316582905,-0.161699370333345,0.0404338645787623,0.456036513850866,-0.161699370333345,0.0404338645787623,0.456036513850866
-0.5527638190954764,-0.155181788528619,0.0907669022661270,0.545561521809747,-0.155181788528619,0.0907669022661270,0.545561521809747
-0.4522613065326624,-0.143155836429198,0.150005995085741,0.632421708949632,-0.143155836429198,0.150005995085741,0.632421708949632
-0.3517587939698483,-0.124748676028736,0.217618945421173,0.711278879427876,-0.124748676028736,0.217618945421173,0.711278879427876
-0.25125628140703427,-0.0991684549139990,0.292523453635296,0.776625113454003,-0.0991684549139990,0.292523453635296,0.776625113454003
-0.1507537688442202,-0.0657593801357466,0.373102437652550,0.823442676076434,-0.0657593801357466,0.373102437652550,0.823442676076434
-0.05025125628140614,-0.0240518148210793,0.457288259812922,0.847893161483840,-0.0240518148210793,0.457288259812922,0.847893161483840
0.05025125628140792,0.0261994414603278,0.542711740187080,0.847893161483839,-0.0240518148210802,0.542711740187080,0.847893161483839
0.15075376884422198,0.0849943887084747,0.626897562347452,0.823442676076434,-0.0657593801357473,0.626897562347452,0.823442676076434
0.25125628140703604,0.152087826493037,0.707476546364706,0.776625113454002,-0.0991684549139995,0.707476546364706,0.776625113454002
0.3517587939698501,0.227010117941114,0.782381054578829,0.711278879427875,-0.124748676028737,0.782381054578829,0.711278879427875
0.45226130653266416,0.309105470103466,0.849994004914260,0.632421708949630,-0.143155836429198,0.849994004914260,0.632421708949630
0.5527638190954782,0.397582030566859,0.909233097733874,0.545561521809746,-0.155181788528619,0.909233097733874,0.545561521809746
0.6532663316582923,0.491566961324947,0.959566135421238,0.456036513850864,-0.161699370333345,0.959566135421238,0.456036513850864
0.7537688442211063,0.590159919174341,1.00096636626446,0.368496019059101,-0.163608925046766,1.00096636626446,0.368496019059101
0.8542713567839204,0.692479747737752,1.03382539634607,0.286580092979368,-0.161791609046169,1.03382539634607,0.286580092979368
0.9547738693467345,0.797701146815404,1.05884422267780,0.212801174078134,-0.157072722531330,1.05884422267780,0.212801174078134
1.0552763819095485,0.905080092103280,1.07692111091305,0.148591311030903,-0.150196289806269,1.07692111091305,0.148591311030903
1.1557788944723626,1.01396843468161,1.08905023638320,0.0944593172894415,-0.141810459790751,1.08905023638320,0.0944593172894415
1.2562814070351767,1.12381921969020,1.09623924824234,0.0502014542214719,-0.132462187344979,1.09623924824234,0.0502014542214719
1.3567839195979907,1.23418481376147,1.09944872941872,0.0151201304544475,-0.122599105836518,1.09944872941872,0.0151201304544475
1.4572864321608048,1.34471002493908,1.09955271286403,-0.0117794925220922,-0.112576407221723,1.09955271286403,-0.0117794925220922
1.5577889447236188,1.45512218812623,1.09731714789118,-0.0316304038280523,-0.102666756597388,1.09731714789118,-0.0316304038280523
1.658291457286433,1.56521981975042,1.09339226157412,-0.0455862983937318,-0.0930716375360082,1.09339226157412,-0.0455862983937318
1.758793969849247,1.67486103063195,1.08831473777037,-0.0547427493755660,-0.0839329392172998,1.08831473777037,-0.0547427493755660
1.859296482412061,1.78395249898116,1.08251614897759,-0.0600903449396547,-0.0753439834309001,1.08251614897759,-0.0600903449396547
1.959798994974875,1.89243948344262,1.07633481551176,-0.0624920662716002,-0.0673595115322550,1.07633481551176,-0.0624920662716002
2.060301507537689,2.00029711082442,1.07002902844636,-0.0626776484845505,-0.0600043967132714,1.07002902844636,-0.0626776484845505
2.160804020100503,2.10752300057525,1.06379024529059,-0.0612488705566071,-0.0532810195252570,1.06379024529059,-0.0612488705566071
2.2613065326633173,2.21413117647656,1.05775540489588,-0.0586911358639845,-0.0471753561867599,1.05775540489588,-0.0586911358639845
2.3618090452261313,2.32014715135492,1.05201790605424,-0.0553880321012236,-0.0416618938712099,1.05201790605424,-0.0553880321012236
2.4623115577889454,2.42560403959540,1.04663706944617,-0.0516366630958988,-0.0367075181935411,1.04663706944617,-0.0516366630958988
2.5628140703517595,2.53053954372879,1.04164607980354,-0.0476623912179610,-0.0322745266229692,1.04164607980354,-0.0476623912179610
2.6633165829145735,2.63499366680872,1.03705850956512,-0.0436322374181406,-0.0283229161058498,1.03705850956512,-0.0436322374181406
2.7638190954773876,2.73900701550854,1.03287357880221,-0.0396665984909256,-0.0248120799688521,1.03287357880221,-0.0396665984909256
2.8643216080402016,2.84261957564502,1.02908032611127,-0.0358492044097104,-0.0217020323951843,1.02908032611127,-0.0358492044097104
2.9648241206030157,2.94586985948325,1.02566086434779,-0.0322353944351166,-0.0189542611197662,1.02566086434779,-0.0322353944351166
3.0653266331658298,3.04879434108993,1.02259288252888,-0.0288588731359005,-0.0165322920758969,1.02259288252888,-0.0288588731359005
3.165829145728644,3.15142711132825,1.01985153697975,-0.0257371421780144,-0.0144020344003912,1.01985153697975,-0.0257371421780144
3.266331658291458,3.25379969745901,1.01741085465854,-0.0228758091538429,-0.0125319608324511,1.01741085465854,-0.0228758091538429
3.366834170854272,3.35594100366529,1.01524475183185,-0.0202719634691603,-0.0108931671889810,1.01524475183185,-0.0202719634691603
3.467336683417086,3.45787733825819,1.01332775311787,-0.0179167896745444,-0.00945934515889567,1.01332775311787,-0.0179167896745444
3.5678391959799,3.55963250104264,1.01163547992515,-0.0157975658238912,-0.00820669493726471,1.01163547992515,-0.0157975658238912
3.668341708542714,3.66122791055361,1.01014496364035,-0.0138991715493324,-0.00711379798910347,1.01014496364035,-0.0138991715493324
3.768844221105528,3.76268275584310,1.00883482747537,-0.0122052092435868,-0.00616146526243220,1.00883482747537,-0.0122052092435868
3.8693467336683423,3.86401416142195,1.00768537146461,-0.0106988228320753,-0.00533257224638897,1.00768537146461,-0.0106988228320753
3.9698492462311563,3.96523735702923,1.00667858745237,-0.00936328235153502,-0.00461188920192373,1.00667858745237,-0.00936328235153502
4.07035175879397,4.06636584627841,1.00579812476249,-0.00818238887303278,-0.00398591251556479,1.00579812476249,-0.00818238887303278
4.170854271356784,4.16741157005420,1.00502922234829,-0.00714074299719598,-0.00344270130258464,1.00502922234829,-0.00714074299719598
4.2713567839195985,4.26838506191949,1.00435861935637,-0.00622391092003221,-0.00297172200011221,1.00435861935637,-0.00622391092003221
4.371859296482413,4.36929559383255,1.00377445300884,-0.00541851461480861,-0.00256370264986355,1.00377445300884,-0.00541851461480861
4.472361809045227,4.47015131124656,1.00326615035204,-0.00471226670888485,-0.00221049779866648,1.00326615035204,-0.00471226670888485
4.572864321608041,4.57095935722569,1.00282431859894,-0.00409396589257174,-0.00190496438235026,1.00282431859894,-0.00409396589257174
4.673366834170855,4.67172598561408,1.00244063739645,-0.00355346495272431,-0.00164084855677140,1.00244063739645,-0.00355346495272431
4.773869346733669,4.77245666357290,1.00210775528732,-0.00308162058427527,-0.00141268316076834,1.00210775528732,-0.00308162058427527
4.874371859296483,4.87315616398663,1.00181919183640,-0.00267023183800027,-0.00121569530985483,1.00181919183640,-0.00267023183800027
4.974874371859297,4.97382864835611,1.00156924629520,-0.00231197228091377,-0.00104572350318416,1.00156924629520,-0.00231197228091377
5.075376884422111,5.07447774086046,1.00135291324068,-0.00200031956992943,-0.000899143561654295,1.00135291324068,-0.00200031956992943
5.175879396984925,5.17510659429691,1.00116580530753,-0.00172948508364584,-0.000772802688010721,1.00116580530753,-0.00172948508364584
5.276381909547739,5.27571794860802,1.00100408290984,-0.00149434545237283,-0.000663960939715434,1.00100408290984,-0.00149434545237283
5.376884422110553,5.37631418268654,1.00086439069516,-0.00129037721787727,-0.000570239424013918,1.00086439069516,-0.00129037721787727
5.477386934673367,5.47689736011751,1.00074380037403,-0.00111359539825993,-0.000489574555861927,1.00074380037403,-0.00111359539825993
5.577889447236181,5.57746926947765,1.00063975950822,-0.000960496395489958,-0.000420177758535430,1.00063975950822,-0.000960496395489958
5.678391959798995,5.67803145976859,1.00055004580986,-0.000828005436355527,-0.000360500030404353,1.00055004580986,-0.000828005436355527
5.778894472361809,5.77858527151482,1.00047272649391,-0.000713428560705683,-0.000309200846993497,1.00047272649391,-0.000713428560705683
5.8793969849246235,5.87913186401134,1.00040612223157,-0.000614409047249245,-0.000265120913281574,1.00040612223157,-0.000614409047249245
5.9798994974874375,5.97967223916149,1.00034877526792,-0.000528888083893762,-0.000227258325942298,1.00034877526792,-0.000528888083893762
6.080402010050253,6.08020726230219,1.00029942128905,-0.000455069436585943,-0.000194747748060224,1.00029942128905,-0.000455069436585943
6.180904522613066,6.18073768037385,1.00025696465073,-0.000391387840062058,-0.000166842239216452,1.00025696465073,-0.000391387840062058
6.2814070351758815,6.28126413775446,1.00022045660889,-0.000336480819821932,-0.000142897421421731,1.00022045660889,-0.000336480819821932
6.381909547738694,6.38178719004266,1.00018907622203,-0.000289163652389809,-0.000122357696030709,1.00018907622203,-0.000289163652389809
6.48241206030151,6.48230731604303,1.00016211362450,-0.000248407176997129,-0.000104744258475361,1.00016211362450,-0.000248407176997129
6.582914572864322,6.58282492817786,1.00013895539801,-0.000213318183545381,-8.96446864670867e-5,1.00013895539801,-0.000213318183545381
6.683417085427138,6.68334038152379,1.00011907179577,-0.000183122117072037,-7.67039033523545e-5,1.00011907179577,-0.000183122117072037
6.78391959798995,6.78385398164823,1.00010200559859,-0.000157147856453073,-6.56163417199671e-5,1.00010200559859,-0.000157147856453073
6.884422110552766,6.88436599139944,1.00008736240612,-0.000134814343631272,-5.61191533250367e-5,1.00008736240612,-0.000134814343631272
6.984924623115578,6.98487663678548,1.00007480218735,-0.000115618858465091,-4.79863301023281e-5,1.00007480218735,-0.000115618858465091
7.085427135678394,7.08538611206072,1.00006403193493,-9.91267527857458e-5,-4.10236176792004e-5,1.00006403193493,-9.91267527857458e-5
7.185929648241206,7.18589458412365,1.00005479928484,-8.49624750452454e-5,-3.50641175524943e-5,1.00005479928484,-8.49624750452454e-5
7.286432160804022,7.28640219631688,1.00004688697984,-7.28017337837937e-5,-2.99644871438193e-5,1.00004688697984,-7.28017337837937e-5
7.386934673366834,7.38690907170837,1.00004010806894,-6.23646638898869e-5,-2.56016584639058e-5,1.00004010806894,-6.23646638898869e-5
7.48743718592965,7.48741531592339,1.00003430174847,-5.34098741926407e-5,-2.18700062578964e-5,1.00003430174847,-5.34098741926407e-5
7.5879396984924625,7.58792101958705,1.00002932976169,-4.57292682894591e-5,-1.86789054168313e-5,1.00002932976169,-4.57292682894591e-5
7.688442211055278,7.68842626043002,1.00002507328406,-3.91435426870333e-5,-1.59506252610814e-5,1.00002507328406,-3.91435426870333e-5
7.788944723618091,7.78893110510294,1.00002143023064,-3.34982773603993e-5,-1.36185151521442e-5,1.00002143023064,-3.34982773603993e-5
7.8894472361809065,7.88943561073903,1.00001831292966,-2.86605437712040e-5,-1.16254418814423e-5,1.00001831292966,-2.86605437712040e-5
7.989949748743719,7.98993982629920,1.00001564611390,-2.45159643011770e-5,-9.92244451899941e-6,1.00001564611390,-2.45159643011770e-5
8.090452261306535,8.09044379372956,1.00001336518737,-2.09661650244657e-5,-8.46757697120073e-6,1.00001336518737,-2.09661650244657e-5
8.190954773869347,8.19094754895687,1.00001141473032,-1.79265708396212e-5,-7.22491247584126e-6,1.00001141473032,-1.79265708396212e-5
8.291457286432163,8.29145112274444,1.00000974721062,-1.53244982847531e-5,-6.16368772605173e-6,1.00000974721062,-1.53244982847531e-5
8.391959798994975,8.39195454142765,1.00000832187345,-1.30975069416280e-5,-5.25756732621841e-6,1.00000832187345,-1.30975069416280e-5
8.49246231155779,8.49245782754589,1.00000710378519,-1.11919752666639e-5,-4.48401189910101e-6,1.00000710378519,-1.11919752666639e-5
8.592964824120603,8.59296100038517,1.00000606301040,-9.56187103508850e-6,-3.82373543389464e-6,1.00000606301040,-9.56187103508850e-6
8.693467336683419,8.69346407644398,1.00000517390367,-8.16769041044284e-6,-3.26023943393720e-6,1.00000517390367,-8.16769041044284e-6
8.793969849246231,8.79396706983310,1.00000441450067,-6.97554301180835e-6,-2.77941312883510e-6,1.00000441450067,-6.97554301180835e-6
8.894472361809047,8.89446999261855,1.00000376599453,-5.95636329736741e-6,-2.36919049294386e-6,1.00000376599453,-5.95636329736741e-6
8.99497487437186,8.99497285511577,1.00000321228596,-5.08523116223045e-6,-2.01925609020097e-6,1.00000321228596,-5.08523116223045e-6
9.095477386934675,9.09547566614181,1.00000273959677,-4.34078690336066e-6,-1.72079287035025e-6,1.00000273959677,-4.34078690336066e-6
9.195979899497488,9.19597843323149,1.00000233613792,-3.70472767313028e-6,-1.46626599643276e-6,1.00000233613792,-3.70472767313028e-6
9.296482412060303,9.29648116282270,1.00000199182467,-3.16137425976786e-6,-1.24923760795854e-6,1.00000199182467,-3.16137425976786e-6
9.396984924623116,9.39698386041498,1.00000169803209,-2.69729852826264e-6,-1.06420813578665e-6,1.00000169803209,-2.69729852826264e-6
9.497487437185931,9.49748653070553,1.00000144738526,-2.30100315634722e-6,-9.06480398550884e-7,1.00000144738526,-2.30100315634722e-6
9.597989949748744,9.59798917770550,1.00000123357948,-1.96264643109783e-6,-7.72043239639663e-7,1.00000123357948,-1.96264643109783e-6
9.69849246231156,9.69849180483964,1.00000105122599,-1.67380585379897e-6,-6.57471919710595e-7,1.00000105122599,-1.67380585379897e-6
9.798994974874372,9.79899441503150,1.00000089571983,-1.42727515285208e-6,-5.59842872429665e-7,1.00000089571983,-1.42727515285208e-6
9.899497487437188,9.89949701077642,1.00000076312659,-1.21689004325197e-6,-4.76660769192492e-7,1.00000076312659,-1.21689004325197e-6
10.0,9.99999959420387,1.00000065008537,-1.03737871110127e-6,-4.05796129485531e-7,1.00000065008537,-1.03737871110127e-6


==> figures/data/mish.csv <==
x,fx,fx1,fx2,fc,fc1,fc2
-10.0,-0.000453988991856747,-0.000408579786902992,-0.000363162337334836,-0.000453988991856747,-0.000408579786902992,-0.000363162337334836
-9.899497487437186,-0.000496941328225973,-0.000446730212924734,-0.000396509144137744,-0.000496941328225973,-0.000446730212924734,-0.000396509144137744
-9.798994974874372,-0.000543901223466538,-0.000488380310623745,-0.000432847383169063,-0.000543901223466538,-0.000488380310623745,-0.000432847383169063
-9.698492462311558,-0.000595235939773786,-0.000533843604225556,-0.000472436768538298,-0.000595235939773786,-0.000533843604225556,-0.000472436768538298
-9.597989949748744,-0.000651345596437314,-0.000583460785160496,-0.000515558477005687,-0.000651345596437314,-0.000583460785160496,-0.000515558477005687
-9.49748743718593,-0.000712666011312049,-0.000637601950263896,-0.000562516779957823,-0.000712666011312049,-0.000637601950263896,-0.000562516779957823
-9.396984924623116,-0.000779671775650508,-0.000696669009213857,-0.000613640779908924,-0.000779671775650507,-0.000696669009213857,-0.000613640779908924
-9.296482412060302,-0.000852879579839305,-0.000761098271902092,-0.000669286255260086,-0.000852879579839304,-0.000761098271902092,-0.000669286255260086
-9.195979899497488,-0.000932851808676239,-0.000831363226789243,-0.000729837616645194,-0.000932851808676239,-0.000831363226789243,-0.000729837616645194
-9.095477386934673,-0.00102020042595083,-0.000907977521604817,-0.000795709977656525,-0.00102020042595083,-0.000907977521604817,-0.000795709977656525
-8.99497487437186,-0.00111559116924600,-0.000991498157999366,-0.000867351342051796,-0.00111559116924600,-0.000991498157999366,-0.000867351342051796
-8.894472361809045,-0.00121974807705441,-0.00108252891192537,-0.000945244908668983,-0.00121974807705441,-0.00108252891192537,-0.000945244908668983
-8.793969849246231,-0.00133345837149091,-0.00118172399159367,-0.00102991149418372,-0.00133345837149091,-0.00118172399159367,-0.00102991149418372
-8.693467336683417,-0.00145757772107178,-0.00128979194480053,-0.00112191207249917,-0.00145757772107178,-0.00128979194480053,-0.00112191207249917
-8.592964824120603,-0.00159303590920815,-0.00140749982721908,-0.00122185042791657,-0.00159303590920815,-0.00140749982721908,-0.00122185042791657
-8.492462311557789,-0.00174084293520860,-0.00153567764286532,-0.00133037591724736,-0.00174084293520860,-0.00153567764286532,-0.00133037591724736
-8.391959798994975,-0.00190209557568421,-0.00167522306734626,-0.00144818633363727,-0.00190209557568421,-0.00167522306734626,-0.00144818633363727
-8.291457286432161,-0.00207798443527443,-0.00182710646363166,-0.00157603086201411,-0.00207798443527443,-0.00182710646363166,-0.00157603086201411
-8.190954773869347,-0.00226980151653475,-0.00199237619891073,-0.00171471311266857,-0.00226980151653475,-0.00199237619891073,-0.00171471311266857
-8.090452261306533,-0.00247894833961270,-0.00217216426954266,-0.00186509421544526,-0.00247894833961270,-0.00217216426954266,-0.00186509421544526
-7.989949748743719,-0.00270694464294746,-0.00236769223911572,-0.00202809595226085,-0.00270694464294746,-0.00236769223911572,-0.00202809595226085
-7.889447236180905,-0.00295543769661008,-0.00258027749211648,-0.00220470390006273,-0.00295543769661008,-0.00258027749211648,-0.00220470390006273
-7.788944723618091,-0.00322621226000193,-0.00281133980258628,-0.00239597054976823,-0.00322621226000193,-0.00281133980258628,-0.00239597054976823
-7.688442211055277,-0.00352120121537932,-0.00306240821330206,-0.00260301835902954,-0.00352120121537932,-0.00306240821330206,-0.00260301835902954
-7.5879396984924625,-0.00384249690799673,-0.00333512821634244,-0.00282704268768661,-0.00384249690799673,-0.00333512821634244,-0.00282704268768661
-7.4874371859296485,-0.00419236322246713,-0.00363126922024743,-0.00306931455430405,-0.00419236322246713,-0.00363126922024743,-0.00306931455430405
-7.386934673366834,-0.00457324842312031,-0.00395273228219303,-0.00333118314001908,-0.00457324842312031,-0.00395273228219303,-0.00333118314001908
-7.28643216080402,-0.00498779878357636,-0.00430155807549486,-0.00361407795180444,-0.00498779878357636,-0.00430155807549486,-0.00361407795180444
-7.185929648241206,-0.00543887302729703,-0.00467993505311949,-0.00391951054088688,-0.00543887302729703,-0.00467993505311949,-0.00391951054088688
-7.085427135678392,-0.00592955759636875,-0.00509020775647533,-0.00424907565313473,-0.00592955759636875,-0.00509020775647533,-0.00424907565313473
-6.984924623115578,-0.00646318276001525,-0.00553488520530218,-0.00460445166636776,-0.00646318276001525,-0.00553488520530218,-0.00460445166636776
-6.884422110552764,-0.00704333956711370,-0.00601664928866406,-0.00498740014433323,-0.00704333956711370,-0.00601664928866406,-0.00498740014433323
-6.78391959798995,-0.00767389763804167,-0.00653836305851433,-0.00539976430806172,-0.00767389763804167,-0.00653836305851433,-0.00539976430806172
-6.683417085427136,-0.00835902378021875,-0.00710307880563431,-0.00584346619193338,-0.00835902378021875,-0.00710307880563431,-0.00584346619193338
-6.582914572864322,-0.00910320139838918,-0.00771404577248082,-0.00632050221345198,-0.00910320139838918,-0.00771404577248082,-0.00632050221345198
-6.482412060301508,-0.00991125065463194,-0.00837471732808286,-0.00683293684176807,-0.00991125065463194,-0.00837471732808286,-0.00683293684176807
-6.381909547738694,-0.0107883493138384,-0.00908875739600114,-0.00738289399966429,-0.0107883493138384,-0.00908875739600114,-0.00738289399966429
-6.28140703517588,-0.0117400541874558,-0.00986004588682461,-0.00797254577617738,-0.0117400541874558,-0.00986004588682461,-0.00797254577617738
-6.180904522613066,-0.0127723230610742,-0.0106926828409553,-0.00860409796135515,-0.0127723230610742,-0.0106926828409553,-0.00860409796135515
-6.080402010050252,-0.0138915369592738,-0.0115909909346576,-0.00927977183980905,-0.0138915369592738,-0.0115909909346576,-0.00927977183980905
-5.979899497487437,-0.0151045225632879,-0.0125595159415443,-0.0100017815945998,-0.0151045225632879,-0.0125595159415443,-0.0100017815945998
-5.879396984924623,-0.0164185745526182,-0.0136030246717463,-0.0107723065763652,-0.0164185745526182,-0.0136030246717463,-0.0107723065763652
-5.7788944723618085,-0.0178414775897787,-0.0147264998307424,-0.0115934575831481,-0.0178414775897787,-0.0147264998307424,-0.0115934575831481
-5.6783919597989945,-0.0193815276067494,-0.0159351311478513,-0.0124672361727100,-0.0193815276067494,-0.0159351311478513,-0.0124672361727100
-5.57788944723618,-0.0210475519812203,-0.0172343020192115,-0.0133954858897535,-0.0210475519812203,-0.0172343020192115,-0.0133954858897535
-5.477386934673366,-0.0228489281089146,-0.0186295707900361,-0.0143798341339225,-0.0228489281089146,-0.0186295707900361,-0.0143798341339225
-5.376884422110552,-0.0247955997835937,-0.0201266456642359,-0.0154216232192053,-0.0247955997835937,-0.0201266456642359,-0.0154216232192053
-5.276381909547738,-0.0268980906870083,-0.0217313520741918,-0.0165218289800081,-0.0268980906870083,-0.0217313520741918,-0.0165218289800081
-5.175879396984924,-0.0291675141650904,-0.0234495911674546,-0.0176809650624398,-0.0291675141650904,-0.0234495911674546,-0.0176809650624398
-5.07537688442211,-0.0316155783218875,-0.0252872878682405,-0.0188989708002815,-0.0316155783218875,-0.0252872878682405,-0.0188989708002815
-4.974874371859296,-0.0342545852967161,-0.0272503267475193,-0.0201750803132197,-0.0342545852967161,-0.0272503267475193,-0.0201750803132197
-4.874371859296482,-0.0370974234000981,-0.0293444736839475,-0.0215076701804162,-0.0370974234000981,-0.0293444736839475,-0.0215076701804162
-4.773869346733668,-0.0401575505673860,-0.0315752810166784,-0.0228940827366248,-0.0401575505673860,-0.0315752810166784,-0.0228940827366248
-4.673366834170854,-0.0434489673424747,-0.0339479735781505,-0.0243304217135730,-0.0434489673424747,-0.0339479735781505,-0.0243304217135730
-4.57286432160804,-0.0469861773243805,-0.0364673126486700,-0.0258113166109815,-0.0469861773243805,-0.0364673126486700,-0.0258113166109815
-4.472361809045226,-0.0507841326933247,-0.0391374344939123,-0.0273296518369555,-0.0507841326933247,-0.0391374344939123,-0.0273296518369555
-4.371859296482412,-0.0548581620768124,-0.0419616597312920,-0.0288762563179439,-0.0548581620768124,-0.0419616597312920,-0.0288762563179439
-4.271356783919598,-0.0592238776166462,-0.0449422693227582,-0.0304395489604742,-0.0592238776166462,-0.0449422693227582,-0.0304395489604742
-4.1708542713567835,-0.0638970576516499,-0.0480802425132545,-0.0320051350736944,-0.0638970576516499,-0.0480802425132545,-0.0320051350736944
-4.0703517587939695,-0.0688935009353775,-0.0513749515318616,-0.0335553486655826,-0.0688935009353775,-0.0513749515318616,-0.0335553486655826
-3.9698492462311554,-0.0742288477613022,-0.0548238073563532,-0.0350687354504582,-0.0742288477613022,-0.0548238073563532,-0.0350687354504582
-3.8693467336683414,-0.0799183627692010,-0.0584218503265353,-0.0365194715103436,-0.0799183627692010,-0.0584218503265353,-0.0365194715103436
-3.7688442211055273,-0.0859766735568131,-0.0621612788991783,-0.0378767129167175,-0.0859766735568131,-0.0621612788991783,-0.0378767129167175
-3.6683417085427132,-0.0924174585240978,-0.0660309093986370,-0.0391038723464649,-0.0924174585240978,-0.0660309093986370,-0.0391038723464649
-3.567839195979899,-0.0992530766410362,-0.0700155592754337,-0.0401578199526294,-0.0992530766410362,-0.0700155592754337,-0.0401578199526294
-3.467336683417085,-0.106494131066424,-0.0740953461988597,-0.0409880076534549,-0.106494131066424,-0.0740953461988597,-0.0409880076534549
-3.366834170854271,-0.114148957773920,-0.0782448953578938,-0.0415355188085485,-0.114148957773920,-0.0782448953578938,-0.0415355188085485
-3.266331658291457,-0.122223029591323,-0.0824324477320104,-0.0417320492459426,-0.122223029591323,-0.0824324477320104,-0.0417320492459426
-3.165829145728643,-0.130718265370278,-0.0866188629567246,-0.0414988311478383,-0.130718265370278,-0.0866188629567246,-0.0414988311478383
-3.065326633165829,-0.139632233432764,-0.0907565119252055,-0.0407455188389746,-0.139632233432764,-0.0907565119252055,-0.0407455188389746
-2.964824120603015,-0.148957238064377,-0.0947880566633111,-0.0393690655856279,-0.148957238064377,-0.0947880566633111,-0.0393690655856279
-2.8643216080402008,-0.158679277744664,-0.0986451185759789,-0.0372526337369122,-0.158679277744664,-0.0986451185759789,-0.0372526337369122
-2.7638190954773867,-0.168776864155975,-0.102246841241102,-0.0342645976433187,-0.168776864155975,-0.102246841241102,-0.0342645976433187
-2.6633165829145726,-0.179219691967658,-0.105498360951680,-0.0302577205515470,-0.179219691967658,-0.105498360951680,-0.0302577205515470
-2.5628140703517586,-0.189967151172609,-0.108289207686303,-0.0250686138836722,-0.189967151172609,-0.108289207686303,-0.0250686138836722
-2.4623115577889445,-0.200966676633524,-0.110491671704816,-0.0185176206424191,-0.200966676633524,-0.110491671704816,-0.0185176206424191
-2.3618090452261304,-0.212151933813731,-0.111959187159118,-0.0104093045401946,-0.212151933813731,-0.111959187159118,-0.0104093045401946
-2.2613065326633164,-0.223440845824718,-0.112524804632097,-0.000533772664472366,-0.223440845824718,-0.112524804632097,-0.000533772664472366
-2.1608040201005023,-0.234733475385196,-0.111999849962869,0.0113308890680701,-0.234733475385196,-0.111999849962869,0.0113308890680701
-2.0603015075376883,-0.245909786572216,-0.110172897490240,0.0254147344317291,-0.245909786572216,-0.110172897490240,0.0254147344317291
-1.9597989949748733,-0.256827325894524,-0.106809221976708,0.0419502446056520,-0.256827325894524,-0.106809221976708,0.0419502446056520
-1.8592964824120592,-0.267318880745785,-0.101650934335221,0.0611643594232050,-0.267318880745785,-0.101650934335221,0.0611643594232050
-1.7587939698492452,-0.277190196102967,-0.0944180502101560,0.0832678087901161,-0.277190196102967,-0.0944180502101560,0.0832678087901161
-1.6582914572864311,-0.286217857586965,-0.0848107842895507,0.108441324112304,-0.286217857586965,-0.0848107842895507,0.108441324112304
-1.557788944723617,-0.294147480444216,-0.0725134017007875,0.136818397246881,-0.294147480444216,-0.0725134017007875,0.136818397246881
-1.457286432160803,-0.300692378729668,-0.0571999830728533,0.168464435572345,-0.300692378729668,-0.0571999830728533,0.168464435572345
-1.356783919597989,-0.305532925116555,-0.0385424608420386,0.203352468431610,-0.305532925116555,-0.0385424608420386,0.203352468431610
-1.2562814070351749,-0.308316846203658,-0.0162212469403640,0.241336022852484,-0.308316846203658,-0.0162212469403640,0.241336022852484
-1.1557788944723608,-0.308660726245650,0.0100613206756217,0.282120424953278,-0.308660726245650,0.0100613206756217,0.282120424953278
-1.0552763819095468,-0.306153007450005,0.0405646508627552,0.325234593769101,-0.306153007450005,0.0405646508627552,0.325234593769101
-0.9547738693467327,-0.300358769217189,0.0754908837681606,0.370006331064558,-0.300358769217189,0.0754908837681606,0.370006331064558
-0.8542713567839186,-0.290826532575054,0.114963729670585,0.415545068452585,-0.290826532575054,0.114963729670585,0.415545068452585
-0.7537688442211046,-0.277097260051222,0.159006145440172,0.460736831125438,-0.277097260051222,0.159006145440172,0.460736831125438
-0.6532663316582905,-0.258715597496324,0.207518334078321,0.504256558418145,-0.258715597496324,0.207518334078321,0.504256558418145
-0.5527638190954764,-0.235243229332065,0.260258059434537,0.544602575037817,-0.235243229332065,0.260258059434537,0.544602575037817
-0.4522613065326624,-0.206273996109861,0.316825690500855,0.580156629633576,-0.206273996109861,0.316825690500855,0.580156629633576
-0.3517587939698483,-0.171450167210449,0.376656612730455,0.609270311572490,-0.171450167210449,0.376656612730455,0.609270311572490
-0.25125628140703427,-0.130478998290749,0.439023543309094,0.630374855045705,-0.130478998290749,0.439023543309094,0.630374855045705
-0.1507537688442202,-0.0831484707752589,0.503050758817092,0.642106720963363,-0.0831484707752589,0.503050758817092,0.642106720963363
-0.05025125628140614,-0.0293409552914203,0.567741240891542,0.643436687201996,-0.0293409552914203,0.567741240891542,0.643436687201996
0.05025125628140792,0.0309564914033624,0.632016317375005,0.633786574105435,-0.0192947648780455,0.632016317375005,0.633786574105435
0.15075376884422198,0.0976463603756130,0.694765689403015,0.613116370592437,-0.0531074084686090,0.694765689403015,0.613116370592437
0.25125628140703604,0.170520322242973,0.754904064054777,0.581966317771743,-0.0807359591640633,0.754904064054777,0.581966317771743
0.3517587939698501,0.249264673003763,0.811429293917921,0.541443700864441,-0.102494120966087,0.811429293917921,0.541443700864441
0.45226130653266416,0.333471458555432,0.863476275883881,0.493152034576810,-0.118789847977233,0.863476275883881,0.493152034576810
0.5527638190954782,0.422654568399072,0.910361086120244,0.439069464187585,-0.130109250696406,0.910361086120244,0.439069464187585
0.6532663316582923,0.516269583135858,0.951610946559430,0.381391500563941,-0.136996748522434,0.951610946559430,0.381391500563941
0.7537688442211063,0.613735804797333,0.986977444460918,0.322358715309406,-0.140033039423773,0.986977444460918,0.322358715309406
0.8542713567839204,0.714458748392564,1.01643261027138,0.264091505939405,-0.139812608391356,1.01643261027138,0.264091505939405
0.9547738693467345,0.817851442161986,1.04014957844444,0.208451350416800,-0.136922427184748,1.04014957844444,0.208451350416800
1.0552763819095485,0.923353146520810,1.05847123024527,0.156942033160465,-0.131923235388739,1.05847123024527,0.156942033160465
1.1557788944723626,1.03044449898548,1.07187119904837,0.110656776651472,-0.125334395486883,1.07187119904837,0.110656776651472
1.2562814070351767,1.13865854979261,1.08091183633750,0.0702698426929233,-0.117622857242571,1.08091183633750,0.0702698426929233
1.3567839195979907,1.24758759721204,1.08620328483628,0.0360654024489011,-0.109196322385948,1.08620328483628,0.0360654024489011
1.4572864321608048,1.35688610513844,1.08836688973853,0.00799307840360440,-0.100400327022369,1.08836688973853,0.00799307840360440
1.5577889447236188,1.46627025416238,1.08800504654977,-0.0142614017577678,-0.0915186905612397,1.08800504654977,-0.0142614017577678
1.658291457286433,1.57551483084202,1.08567845911361,-0.0312009944613650,-0.0827766264444117,1.08567845911361,-0.0312009944613650
1.758793969849247,1.68444820784419,1.08189082622027,-0.0434458838443026,-0.0743457620050534,1.08189082622027,-0.0434458838443026
1.859296482412061,1.79294613203385,1.07708027620206,-0.0516713516138166,-0.0663503503782101,1.07708027620206,-0.0516713516138166
1.959798994974875,1.90092494562791,1.07161644441472,-0.0565579029031094,-0.0588740493469643,1.07161644441472,-0.0565579029031094
2.060301507537689,2.00833474357190,1.06580190822371,-0.0587544027637681,-0.0519667639657873,1.06580190822371,-0.0587544027637681
2.160804020100503,2.11515284018577,1.05987670162722,-0.0588534266793571,-0.0456511799147364,1.05987670162722,-0.0588534266793571
2.2613065326633173,2.22137779553428,1.05402476340704,-0.0573770964796944,-0.0399287371290369,1.05402476340704,-0.0573770964796944
2.3618090452261313,2.32702414640914,1.04838137099319,-0.0547712594028717,-0.0347848988169899,1.04838137099319,-0.0547712594028717
2.4623115577889454,2.43211790256147,1.04304083186674,-0.0514058327316781,-0.0301936552274766,1.04304083186674,-0.0514058327316781
2.5628140703517595,2.53669280637002,1.03806391440776,-0.0475793402021169,-0.0261212639817356,1.03806391440776,-0.0475793402021169
2.6633165829145735,2.64078731151187,1.03348468267506,-0.0435259930752646,-0.0225292714027067,1.03348468267506,-0.0435259930752646
2.7638190954773876,2.74444221018993,1.02931654686487,-0.0394240334021742,-0.0193768852874549,1.02931654686487,-0.0394240334021742
2.8643216080402016,2.84769882542885,1.02555745230683,-0.0354044049124603,-0.0166227826113476,1.02555745230683,-0.0354044049124603
2.9648241206030157,2.95059768138702,1.02219420817835,-0.0315591182726355,-0.0142264392159964,1.02219420817835,-0.0315591182726355
3.0653266331658298,3.05317756751554,1.01920600805356,-0.0279489203242300,-0.0121490656502915,1.01920600805356,-0.0279489203242300
3.165829145728644,3.15547491927041,1.01656722391291,-0.0246100610486364,-0.0103542264582368,1.01656722391291,-0.0246100610486364
3.266331658291458,3.25752344708740,1.01424956894975,-0.0215600836311958,-0.00880821120405478,1.01424956894975,-0.0215600836311958
3.366834170854272,3.35935395512285,1.01222372725580,-0.0188026511906855,-0.00748021573141749,1.01222372725580,-0.0188026511906855
3.467336683417086,3.46099430094843,1.01046054412681,-0.0163314781239450,-0.00634238246865343,1.01046054412681,-0.0163314781239450
3.5678391959799,3.56246945640773,1.00893186224656,-0.0141334634412274,-0.00536973957217155,1.00893186224656,-0.0141334634412274
3.668341708542714,3.66380163789306,1.00761107850138,-0.0121911354097006,-0.00454007064964913,1.00761107850138,-0.0121911354097006
3.768844221105528,3.76501048125717,1.00647348509559,-0.0104845172104594,-0.00383373984836255,1.00647348509559,-0.0104845172104594
3.8693467336683423,3.86611324242827,1.00549644790445,-0.00899251662136637,-0.00323349124007122,1.00549644790445,-0.00899251662136637
3.9698492462311563,3.96712500961396,1.00465946515706,-0.00769393218568345,-0.00272423661719199,1.00465946515706,-0.00769393218568345
4.07035175879397,4.06805891686308,1.00394414085538,-0.00656815612927097,-0.00229284193089222,1.00394414085538,-0.00656815612927097
4.170854271356784,4.16892635182860,1.00333409989458,-0.00559564188999272,-0.00192791952818823,1.00333409989458,-0.00559564188999272
4.2713567839195985,4.26973715296195,1.00281486562690,-0.00475819239848621,-0.00161963095765339,1.00281486562690,-0.00475819239848621
4.371859296482413,4.37049979318853,1.00237371551112,-0.00403911467696828,-0.00135950329388587,1.00237371551112,-0.00403911467696828
4.472361809045227,4.47122154847238,1.00199952638494,-0.00342327710981679,-0.00114026057284158,1.00199952638494,-0.00342327710981679
4.572864321608041,4.57190865066757,1.00168261764842,-0.00289709792038968,-0.000955670940470913,1.00168261764842,-0.00289709792038968
4.673366834170855,4.67256642475409,1.00141459811557,-0.00244848689264236,-0.000800409416766189,1.00141459811557,-0.00244848689264236
4.773869346733669,4.77319941103306,1.00118822035235,-0.00206675707677918,-0.000669935700610347,1.00118822035235,-0.00206675707677918
4.874371859296483,4.87381147316242,1.00099724485871,-0.00174251896392836,-0.000560386134058693,1.00099724485871,-0.00174251896392836
4.974874371859297,4.97440589309451,1.00083631537329,-0.00146756624970685,-0.000468478764783497,1.00083631537329,-0.00146756624970685
5.075376884422111,5.07498545406386,1.00070084580057,-0.00123475968217142,-0.000391430358249158,1.00070084580057,-0.00123475968217142
5.175879396984925,5.17555251279478,1.00058691871331,-0.00103791347172780,-0.000326884190142983,1.00058691871331,-0.00103791347172780
5.276381909547739,5.27610906207356,1.00049119501353,-0.000871687211659094,-0.000272847474181573,1.00049119501353,-0.000871687211659094
5.376884422110553,5.37665678477543,1.00041083409916,-0.000731485117991718,-0.000227637335118239,1.00041083409916,-0.000731485117991718
5.477386934673367,5.47719710036336,1.00034342374600,-0.000613363562937352,-0.000189834310008143,1.00034342374600,-0.000613363562937352
5.577889447236181,5.57773120479212,1.00028691884819,-0.000513947278597683,-0.000158242444058618,1.00028691884819,-0.000513947278597683
5.678391959798995,5.67826010466438,1.00023958814504,-0.000430354191555399,-0.000131855134619924,1.00023958814504,-0.000430354191555399
5.778894472361809,5.77878464639799,1.00019996808101,-0.000360128570120158,-0.000109825963816948,1.00019996808101,-0.000360128570120158
5.8793969849246235,5.87930554108048,1.00016682298688,-0.000301181989399821,-9.14438441389081e-5,1.00016682298688,-0.000301181989399821
5.9798994974874375,5.97982338560725,1.00013911082606,-0.000251741517740065,-7.61118801854122e-5,1.00013911082606,-0.000251741517740065
6.080402010050253,6.08033868062758,1.00011595381223,-0.000210304480351605,-6.33294226689977e-5,1.00011595381223,-0.000210304480351605
6.180904522613066,6.18085184575586,1.00009661327029,-0.000175599146036517,-5.26768572009958e-5,1.00009661327029,-0.000175599146036517
6.2814070351758815,6.28136323244565,1.00008046817759,-0.000146550698693195,-4.38027302289941e-5,1.00008046817759,-0.000146550698693195
6.381909547738694,6.38187313487079,1.00006699688508,-0.000122251887679195,-3.64128679019778e-5,1.00006699688508,-0.000122251887679195
6.48241206030151,6.48238179911057,1.00005576157685,-0.000101937793503279,-3.02611909350945e-5,1.00005576157685,-0.000101937793503279
6.582914572864322,6.58288943089417,1.00004639508076,-8.49641929136160e-5,-2.51419701541423e-5,1.00004639508076,-8.49641929136160e-5
6.683417085427138,6.68339620212334,1.00003858969239,-7.07890568682558e-5,-2.08833037981733e-5,1.00003858969239,-7.07890568682558e-5
6.78391959798995,6.78390225636061,1.00003208771862,-5.89567637988362e-5,-1.73416293443455e-5,1.00003208771862,-5.89567637988362e-5
6.884422110552766,6.88440771344268,1.00002667348720,-4.90846574817291e-5,-1.43971100851675e-5,1.00002667348720,-4.90846574817291e-5
6.984924623115578,6.98491267335517,1.00002216660324,-4.08516227667073e-5,-1.19497604076070e-5,1.00002216660324,-4.08516227667073e-5
7.085427135678394,7.08541721948425,1.00001841626469,-3.39883928559461e-5,-9.91619413945519e-6,1.00001841626469,-3.39883928559461e-5
7.185929648241206,7.18592142134336,1.00001529647547,-2.82693385484987e-5,-8.22689784922576e-6,1.00001529647547,-2.82693385484987e-5
7.286432160804022,7.28642533685804,1.00001270201859,-2.35055228458711e-5,-6.82394598258670e-6,1.00001270201859,-2.35055228458711e-5
7.386934673366834,7.38692901427931,1.00001054507164,-1.95388336694100e-5,-5.65908752413000e-6,1.00001054507164,-1.95388336694100e-5
7.48743718592965,7.48743249378487,1.00000875236465,-1.62370333733810e-5,-4.69214478484217e-6,1.00000875236465,-1.62370333733810e-5
7.5879396984924625,7.58793580881827,1.00000726279528,-1.34895865031738e-5,-3.88967419512071e-6,1.00000726279528,-1.34895865031738e-5
7.688442211055278,7.68843898720842,1.00000602542929,-1.12041471248766e-5,-3.22384686076156e-6,1.00000602542929,-1.12041471248766e-5
7.788944723618091,7.78894205210477,1.00000499782523,-9.30360432600497e-6,-2.67151331604095e-6,1.00000499782523,-9.30360432600497e-6
7.8894472361809065,7.88944502275835,1.00000414463165,-7.72359943718181e-6,-2.21342255853647e-6,1.00000414463165,-7.72359943718181e-6
7.989949748743719,7.98994791517349,1.00000343641326,-6.41044141725878e-6,-1.83357022591283e-6,1.00000343641326,-6.41044141725878e-6
8.090452261306535,8.09045074265173,1.00000284866932,-5.31935792759025e-6,-1.51865480596747e-6,1.00000284866932,-5.31935792759025e-6
8.190954773869347,8.19095351624518,1.00000236101308,-4.41302912200916e-6,-1.25762416993495e-6,1.00000236101308,-4.41302912200916e-6
8.291457286432163,8.29145624513458,1.00000195648636,-3.66035930284684e-6,-1.04129758151998e-6,1.00000195648636,-3.66035930284684e-6
8.391959798994975,8.39195893694423,1.00000162098725,-3.03544852391054e-6,-8.62050742583554e-7,1.00000162098725,-3.03544852391054e-6
8.49246231155779,8.49246159800433,1.00000134279238,-2.51673212180235e-6,-7.13553460981777e-7,1.00000134279238,-2.51673212180235e-6
8.592964824120603,8.59296423356938,1.00000111215850,-2.08626117109858e-6,-5.90551226475537e-7,1.00000111215850,-2.08626117109858e-6
8.693467336683419,8.69346684800001,1.00000092099022,-1.72910111262274e-6,-4.88683407642319e-7,1.00000092099022,-1.72910111262274e-6
8.793969849246231,8.79396944491425,1.00000076256301,-1.43282940708191e-6,-4.04331979387850e-7,1.00000076256301,-1.43282940708191e-6
8.894472361809047,8.89447202731335,1.00000063129250,-1.18711611389247e-6,-3.34495693447776e-7,1.00000063129250,-1.18711611389247e-6
8.99497487437186,8.99497459768642,1.00000052254225,-9.83373869377080e-7,-2.76685444040735e-7,1.00000052254225,-9.83373869377080e-7
9.095477386934675,9.09547715809739,1.00000043246377,-8.14465910527634e-7,-2.28837283645734e-7,1.00000043246377,-8.14465910527634e-7
9.195979899497488,9.19597971025736,1.00000035786330,-6.74462621043953e-7,-1.89240131719586e-7,1.00000035786330,-6.74462621043953e-7
9.296482412060303,9.29648225558459,1.00000029609100,-5.58438617477452e-7,-1.56475710576938e-7,1.00000029609100,-5.58438617477452e-7
9.396984924623116,9.39698479525446,1.00000024494880,-4.62303689542593e-7,-1.29368653230735e-7,1.00000024494880,-4.62303689542593e-7
9.497487437185931,9.49748733024086,1.00000020261374,-3.82661997946609e-7,-1.06945070859029e-7,1.00000020261374,-3.82661997946609e-7
9.597989949748744,9.59798986135059,1.00000016757424,-3.16694847707712e-7,-8.83981537551119e-8,1.00000016757424,-3.16694847707712e-7
9.69849246231156,9.69849238925194,1.00000013857718,-2.62063122293064e-7,-7.30596183930576e-8,1.00000013857718,-2.62063122293064e-7
9.798994974874372,9.79899491449836,1.00000011458387,-2.16826107250598e-7,-6.03760123706318e-8,1.00000011458387,-2.16826107250598e-7
9.899497487437188,9.89949743754813,1.00000009473355,-1.79373971006429e-7,-4.98890549907315e-8,1.00000009473355,-1.79373971006429e-7
10.0,9.99999995878067,1.00000007831298,-1.48371621785400e-7,-4.12193295695178e-8,1.00000007831298,-1.48371621785400e-7


==> figures/data/relu.csv <==
x,fx,fx1
-10.0,0.0,0
-9.797979797979798,0.0,0
-9.595959595959595,0.0,0
-9.393939393939394,0.0,0
-9.191919191919192,0.0,0
-8.98989898989899,0.0,0
-8.787878787878787,0.0,0
-8.585858585858587,0.0,0
-8.383838383838384,0.0,0
-8.181818181818182,0.0,0
-7.979797979797979,0.0,0
-7.777777777777778,0.0,0
-7.575757575757576,0.0,0
-7.373737373737374,0.0,0
-7.171717171717171,0.0,0
-6.96969696969697,0.0,0
-6.767676767676768,0.0,0
-6.565656565656566,0.0,0
-6.363636363636363,0.0,0
-6.161616161616162,0.0,0
-5.959595959595959,0.0,0
-5.757575757575758,0.0,0
-5.555555555555555,0.0,0
-5.353535353535354,0.0,0
-5.151515151515151,0.0,0
-4.94949494949495,0.0,0
-4.747474747474747,0.0,0
-4.545454545454546,0.0,0
-4.343434343434343,0.0,0
-4.141414141414142,0.0,0
-3.9393939393939394,0.0,0
-3.737373737373738,0.0,0
-3.5353535353535355,0.0,0
-3.333333333333333,0.0,0
-3.1313131313131315,0.0,0
-2.929292929292929,0.0,0
-2.7272727272727275,0.0,0
-2.525252525252525,0.0,0
-2.3232323232323235,0.0,0
-2.121212121212121,0.0,0
-1.9191919191919187,0.0,0
-1.717171717171718,0.0,0
-1.5151515151515156,0.0,0
-1.3131313131313131,0.0,0
-1.1111111111111107,0.0,0
-0.9090909090909101,0.0,0
-0.7070707070707076,0.0,0
-0.5050505050505052,0.0,0
-0.30303030303030276,0.0,0
-0.10101010101010033,0.0,0
0.10101010101010033,0.10101010101010033,0
0.30303030303030276,0.30303030303030276,0
0.5050505050505052,0.5050505050505052,0
0.7070707070707076,0.7070707070707076,0
0.9090909090909083,0.9090909090909083,0
1.1111111111111107,1.1111111111111107,0
1.3131313131313131,1.3131313131313131,0
1.5151515151515156,1.5151515151515156,0
1.7171717171717162,1.7171717171717162,0
1.9191919191919187,1.9191919191919187,0
2.121212121212121,2.121212121212121,0
2.3232323232323235,2.3232323232323235,0
2.525252525252524,2.525252525252524,0
2.7272727272727266,2.7272727272727266,0
2.929292929292929,2.929292929292929,0
3.1313131313131315,3.1313131313131315,0
3.333333333333334,3.333333333333334,0
3.5353535353535346,3.5353535353535346,0
3.737373737373737,3.737373737373737,0
3.9393939393939394,3.9393939393939394,0
4.141414141414142,4.141414141414142,0
4.3434343434343425,4.3434343434343425,0
4.545454545454545,4.545454545454545,0
4.747474747474747,4.747474747474747,0
4.94949494949495,4.94949494949495,0
5.1515151515151505,5.1515151515151505,0
5.353535353535353,5.353535353535353,0
5.555555555555555,5.555555555555555,0
5.757575757575758,5.757575757575758,0
5.9595959595959584,5.9595959595959584,0
6.161616161616163,6.161616161616163,0
6.363636363636363,6.363636363636363,0
6.565656565656564,6.565656565656564,0
6.767676767676768,6.767676767676768,0
6.969696969696969,6.969696969696969,0
7.171717171717173,7.171717171717173,0
7.373737373737374,7.373737373737374,0
7.575757575757574,7.575757575757574,0
7.777777777777779,7.777777777777779,0
7.979797979797979,7.979797979797979,0
8.18181818181818,8.18181818181818,0
8.383838383838384,8.383838383838384,0
8.585858585858585,8.585858585858585,0
8.787878787878789,8.787878787878789,0
8.98989898989899,8.98989898989899,0
9.19191919191919,9.19191919191919,0
9.393939393939394,9.393939393939394,0
9.595959595959595,9.595959595959595,0
9.7979797979798,9.7979797979798,0
10.0,10.0,0


==> figures/data/sigmoid.csv <==
x,fx,fx1,fx2
-10.0,0.0000453978687024344,0.0000453958077359517,0.0000453916859901132
-9.97997997997998,0.0000463158512013100,0.0000463137060432375,0.0000463094159258021
-9.95995995995996,0.0000472523951893328,0.0000472501624004817,0.0000472456970337887
-9.93993993993994,0.0000482078759416158,0.0000482055519423130,0.0000482009041677775
-9.91991991991992,0.0000491826763190987,0.0000491802573834488,0.0000491754197500884
-9.8998998998999,0.0000501771869218286,0.0000501746691717412,0.0000501696339242336
-9.87987987987988,0.0000511918062453346,0.0000511891856443080,0.0000511839447105612
-9.85985985985986,0.0000522269408401609,0.0000522242131868114,0.0000522187581650263
-9.83983983983984,0.0000532830054746191,0.0000532801663959467,0.0000532744885411512
-9.81981981981982,0.0000543604233008279,0.0000543574682452065,0.0000543515584552397
-9.7997997997998,0.0000554596260241030,0.0000554565502539843,0.0000554503990549089
-9.77977977977978,0.0000565810540757679,0.0000565778526600876,0.0000565714501910059
-9.75975975975976,0.0000577251567894524,0.0000577218245957261,0.0000577151605929761
-9.73973973973974,0.0000588923925809497,0.0000588889242670458,0.0000588819880477526
-9.71971971971972,0.0000600832291317041,0.0000600796191372812,0.0000600723995822356
-9.6996996996997,0.0000612981435760023,0.0000612943861135964,0.0000612868716494356
-9.67967967967968,0.0000625376226919426,0.0000625337117376906,0.0000625258903183503
-9.65965965965966,0.0000638021630962583,0.0000637980923802426,0.0000637899514676520
-9.63963963963964,0.0000650922714430734,0.0000650880344392718,0.0000650795609832610
-9.61961961961962,0.0000664084646266686,0.0000664040545424945,0.0000663952349598802
-9.5995995995996,0.0000677512699883396,0.0000677466797537545,0.0000677374999065729
-9.57957957957958,0.0000691212255274299,0.0000691164477836115,0.0000691068929564617
-9.55955955955956,0.0000705188801166214,0.0000705139072041685,0.0000705039620806311
-9.53953953953954,0.0000719447937215688,0.0000719396176682252,0.0000719292663063181
-9.51951951951952,0.0000733995376249665,0.0000733941501328430,0.0000733833759394747
-9.4994994994995,0.0000748836946551348,0.0000748780870874096,0.0000748668727917900
-9.47947947947948,0.0000763978594192189,0.0000763920227862951,0.0000763803504122599
-9.45945945945946,0.0000779426385410918,0.0000779365634861890,0.0000779244143233951
-9.43943943943944,0.0000795186509040564,0.0000795123276882148,0.0000794996822621588
-9.41941941941942,0.0000811265278984438,0.0000811199463849150,0.0000811067844257279
-9.3993993993994,0.0000827669136742049,0.0000827600633122058,0.0000827463637221741
-9.37937937937938,0.0000844404653985978,0.0000844333352064011,0.0000844190760261611
-9.35935935935936,0.0000861478535190714,0.0000861404320664054,0.0000861255904397580
-9.33933933933934,0.0000878897620314515,0.0000878820374211816,0.0000878665895584700
-9.31931931931932,0.0000896668887535350,0.0000896588486025963,0.0000896427697425894
-9.2992992992993,0.0000914799456042009,0.0000914715770237532,0.0000914548413939723
-9.27927927927928,0.0000933296588881500,0.0000933209484629218,0.0000933035292383475
-9.25925925925926,0.0000952167695863851,0.0000952077033531746,0.0000951895726132686
-9.23923923923924,0.0000971420336525484,0.0000971325970778463,0.0000971137257618181
-9.21921921921922,0.0000991062223152331,0.0000990964002719315,0.0000990767581321796
-9.1991991991992,0.000101110122386389,0.000101099899129540,0.000101079454683192
-9.17917917917918,0.000103154536575946,0.000103143895717530,0.000103122616196004
-9.15915915915916,0.000105240283812779,0.000105229208295442,0.000105207059591949
-9.13913913913914,0.000107368199572139,0.000107356671641860,0.000107333618256767
-9.11911911911912,0.000109539136209690,0.000109527137387329,0.000109503142371287
-9.0990990990991,0.000111753963302273,0.000111741474353959,0.000111716499248711
-9.07907907907908,0.000114013567995534,0.000114000568901847,0.000113974573678619
-9.05905905905906,0.000116318855358565,0.000116305325282453,0.000116278268277836
-9.03903903903904,0.000118670748745685,0.000118656665999077,0.000118628503848281
-9.01901901901902,0.000121070190165507,0.000121055532174560,0.000121026219741958
-8.998998998999,0.000123518140657449,0.000123502883926377,0.000123472374233200
-8.97897897897898,0.000126015580675820,0.000125999700749247,0.000125967944898337
-8.95895895895896,0.000128563510481651,0.000128546981905423,0.000128513929002912
-8.93893893893894,0.000131162950542407,0.000131145746822812,0.000131111343896603
-8.91891891891892,0.000133814941939764,0.000133797035501077,0.000133761227416003
-8.8988988988989,0.000136520546785580,0.000136501908925885,0.000136464638295397
-8.87887887887888,0.000139280848646258,0.000139261449491458,0.000139222656585720
-8.85885885885886,0.000142096952975641,0.000142076761431596,0.000142036384081820
-8.83883883883884,0.000144969987556632,0.000144948971259340,0.000144906944758220
-8.81881881881882,0.000147901102951695,0.000147879228215440,0.000147835485213527
-8.7987987987988,0.000150891472962428,0.000150868704725816,0.000150823175123656
-8.77877877877878,0.000153942295098392,0.000153918596868172,0.000153871207704052
-8.75875875875876,0.000157054791055362,0.000157030124847968,0.000156980800181074
-8.73873873873874,0.000160230207203211,0.000160204533483910,0.000160153194272720
-8.71871871871872,0.000163469815083610,0.000163443092703167,0.000163389656678885
-8.6986986986987,0.000166774911917740,0.000166747098046494,0.000166691479581316
-8.67867867867868,0.000170146821124212,0.000170117871183473,0.000170059981153477
-8.65865865865866,0.000173586892847417,0.000173556760438048,0.000173496506080494
-8.63863863863864,0.000177096504496489,0.000177065141324584,0.000177002426089391
-8.618618618618619,0.000180677061295117,0.000180644417094639,0.000180579140489799
-8.598598598598599,0.000184329996842407,0.000184296019294671,0.000184228076725361
-8.578578578578579,0.000188056773685019,0.000188021408334890,0.000187950690936020
-8.558558558558559,0.000191858883900815,0.000191822074069484,0.000191748468531407
-8.538538538538539,0.000195737849694228,0.000195699536388425,0.000195622924775548
-8.518518518518519,0.000199695224003602,0.000199655345821112,0.000199575605383097
-8.498498498498499,0.000203732591120736,0.000203691084152051,0.000203608087127326
-8.478478478478479,0.000207851567322881,0.000207808365048843,0.000207721978460087
-8.458458458458459,0.000212053801517428,0.000212008834702690,0.000211918920143982
-8.438438438438439,0.000216340975899546,0.000216294172481693,0.000216200585896981
-8.418418418418419,0.000220714806623040,0.000220666091597177,0.000220568683049707
-8.398398398398399,0.000225177044484664,0.000225126339783301,0.000225024953215645
-8.378378378378379,0.000229729475622194,0.000229676699990224,0.000229571172974521
-8.358358358358359,0.000234373922226498,0.000234318991091079,0.000234209154569090
-8.338338338338339,0.000239112243267917,0.000239055068603037,0.000238940746615600
-8.318318318318319,0.000243946335237209,0.000243886825422734,0.000243767834828185
-8.298298298298299,0.000248878132901376,0.000248816192576340,0.000248692342757452
-8.278278278278279,0.000253909610074648,0.000253845139984560,0.000253716232543534
-8.258258258258259,0.000259042780404937,0.000258975677242857,0.000258841505683876
-8.238238238238239,0.000264279698176064,0.000264209854417196,0.000264070203816035
-8.218218218218219,0.000269622459126082,0.000269549762855617,0.000269404409515781
-8.198198198198199,0.000275073201281996,0.000274997536015932,0.000274846247110779
-8.178178178178179,0.000280634105811226,0.000280555350309882,0.000280397883510152
-8.158158158158159,0.000286307397890136,0.000286225425964049,0.000286061529050214
-8.138138138138139,0.000292095347589968,0.000292010027897884,0.000291839438356687
-8.118118118118119,0.000298000270780525,0.000297911466619140,0.000297733911223697
-8.098098098098099,0.000304024530051966,0.000303932099137093,0.000303747293509877
-8.078078078078079,0.000310170535655057,0.000310074329893869,0.000309881978051877
-8.058058058058059,0.000316440746460253,0.000316340611714233,0.000316140405595620
-8.038038038038039,0.000322837670935986,0.000322733446774210,0.000322525065745631
-8.018018018018019,0.000329363868146530,0.000329255387588889,0.000329038497932761
-7.997997997997998,0.000336021948769845,0.000335909038019790,0.000335683292400661
-7.977977977977978,0.000342814576135783,0.000342697054302172,0.000342462091211345
-7.957957957957958,0.000349744467285060,0.000349622146092663,0.000349377589270191
-7.937937937937938,0.000356814394049416,0.000356687077537615,0.000356432535370741
-7.917917917917918,0.000364027184153369,0.000363894668362566,0.000363629733259661
-7.897897897897898,0.000371385722337996,0.000371247794983240,0.000370972042722227
-7.877877877877878,0.000378892951507177,0.000378749391638475,0.000378462380688716
-7.857857857857858,0.000386551873896739,0.000386402451545525,0.000386103722362079
-7.837837837837838,0.000394365552266960,0.000394210028078146,0.000393899102367281
-7.817817817817818,0.000402337111118894,0.000402175235967911,0.000401851615922705
-7.797797797797798,0.000410469737934971,0.000410301252529210,0.000409964420034010
-7.777777777777778,0.000418766684444373,0.000418591318908373,0.000418240734710860
-7.757757757757758,0.000427231267913661,0.000427048741357378,0.000426683844206916
-7.737737737737738,0.000435866872463145,0.000435676892532634,0.000435297098283529
-7.717717717717718,0.000444676950409521,0.000444479212819296,0.000444083913497542
-7.697697697697698,0.000453665023635271,0.000453459211681601,0.000453047774513630
-7.677677677677678,0.000462834684985365,0.000462620469039740,0.000462192235441628
-7.657657657657658,0.000472189599691803,0.000471966636673746,0.000471520921199268
-7.637637637637638,0.000481733506826527,0.000481501439654927,0.000481037528900793
-7.617617617617618,0.000491470220783279,0.000491228677805362,0.000490745829271890
-7.597597597597598,0.000501403632788960,0.000501152227185986,0.000500649668091403
-7.5775775775775776,0.000511537712445073,0.000511276041613819,0.000510752967660309
-7.5575575575575575,0.000521876509299833,0.000521604154208874,0.000521059728298405
-7.5375375375375375,0.000532424154451554,0.000532140678971311,0.000531574029869210
-7.5175175175175175,0.000543184862183914,0.000542889812389408,0.000542300033333560
-7.4974974974974975,0.000554162931633722,0.000553855835078926,0.000553241982332386
-7.4774774774774775,0.000565362748491840,0.000565043113454458,0.000564404204799180
-7.4574574574574575,0.000576788786737864,0.000576456101433357,0.000575791114602650
-7.4374374374374375,0.000588445610409272,0.000588099342172862,0.000587407213220090
-7.4174174174174174,0.000600337875405680,0.000599977469841033,0.000599257091441962
-7.397397397397397,0.000612470331328886,0.000612095211422128,0.000611345431108239
-7.377377377377377,0.000624847823359427,0.000624457388557070,0.000623677006877029
-7.357357357357357,0.000637475294170319,0.000637068919419642,0.000636256688026014
-7.337337337337337,0.000650357785878735,0.000649934820629082,0.000649089440287263
-7.317317317317317,0.000663500442036339,0.000663060209199757,0.000662180327715955
-7.297297297297297,0.000676908509659026,0.000676450304528577,0.000675534514593584
-7.277277277277277,0.000690587341296840,0.000690110430420880,0.000689157267366189
-7.257257257257257,0.000704542397144835,0.000704046017155460,0.000703053956618206
-7.237237237237237,0.000718779247195682,0.000718262603589483,0.000717230059082489
-7.217217217217217,0.000733303573434817,0.000732765839304005,0.000731691159687100
-7.197197197197197,0.000748121172078956,0.000747561486790843,0.000746442953639445
-7.177177177177177,0.000763237955858810,0.000762655423681547,0.000761491248548356
-7.157157157157157,0.000778659956346861,0.000778053645019243,0.000776841966584710
-7.137137137137137,0.000794393326331038,0.000793762265574118,0.000792501146681187
-7.117117117117117,0.000810444342235212,0.000809787522203351,0.000808474946771787
-7.097097097097097,0.000826819406587378,0.000826135776256268,0.000824769646071698
-7.077077077077077,0.000843525050536443,0.000842813516025561,0.000841391647398164
-7.057057057057057,0.000860567936418572,0.000859827359245380,0.000858347479532936
-7.037037037037037,0.000877954860374003,0.000877184055637149,0.000875643799626971
-7.017017017017017,0.000895692755015328,0.000894890489503941,0.000893287395647980
-6.996996996996997,0.000913788692148200,0.000912953682374302,0.000911285188871485
-6.976976976976977,0.000932249885545473,0.000931380795696374,0.000929644236416000
-6.956956956956957,0.000951083693775791,0.000950179133583225,0.000948371733822991
-6.936936936936937,0.000970297623087656,0.000969356145610286,0.000967475017682264
-6.916916916916917,0.000989899330350031,0.000988919429665803,0.000986961568303411
-6.896896896896897,0.00100989662605055,0.00100887673485524,0.00100683901243398
-6.876876876876877,0.00103029747735242,0.00102923596446058,0.00102711512602501
-6.856856856856857,0.00105111001121112,0.00105000517895545,0.00104779783704460
-6.836836836836837,0.00107234251755204,0.00107119259907709,0.00106889522834014
-6.816816816816817,0.00109400345251020,0.00109280660895610,0.00109041554054985
-6.796796796796797,0.00111610144173319,0.00111485575930495,0.00111236717506438
-6.776776776776776,0.00113864528374858,0.00113734877066638,0.00113475869703898
-6.756756756756756,0.00116164395339692,0.00116029453672246,0.00115759883845697
-6.736736736736736,0.00118510660533166,0.00118370212766566,0.00118089650124517
-6.716716716716716,0.00120904257758713,0.00120758079363271,0.00120466076044196
-6.696696696696696,0.00123346139521598,0.00123193996820249,0.00122890086741849
-6.676676676676676,0.00125837277399719,0.00125678927195885,0.00125362625315388
-6.656656656656656,0.00128378662421618,0.00128213851611966,0.00127884653156489
-6.636636636636636,0.00130971305451816,0.00130799770623299,0.00130457150289072
-6.616616616616616,0.00133616237583622,0.00133437704594162,0.00133081115713368
-6.596596596596596,0.00136314510539541,0.00136128694081705,0.00135757567755622
-6.576576576576576,0.00139067197079438,0.00138873800226403,0.00138487544423497
-6.556556556556556,0.00141875391416579,0.00141674105149683,0.00141272103767249
-6.536536536536536,0.00144740209641716,0.00144530712358845,0.00144112324246715
-6.516516516516516,0.00147662790155344,0.00147444747159379,0.00147009305104193
-6.496496496496496,0.00150644294108292,0.00150417357074818,0.00149964166743255
-6.476476476476476,0.00153685905850796,0.00153449712274224,0.00152978051113556
-6.456456456456456,0.00156788833390207,0.00156543006007449,0.00156052122101703
-6.436436436436436,0.00159954308857491,0.00159698455048270,0.00159187565928213
-6.416416416416416,0.00163183588982677,0.00162917300145545,0.00162385591550642
-6.396396396396396,0.00166477955579432,0.00166200806482493,0.00165647431072916
-6.376376376376376,0.00169838716038893,0.00169550264144235,0.00168974340160909
-6.356356356356356,0.00173267203832960,0.00172966988593719,0.00172367598464338
-6.336336336336336,0.00176764779027193,0.00176452321156148,0.00175828510044988
-6.316316316316316,0.00180332828803498,0.00180007629512055,0.00179358403811333
-6.296296296296296,0.00183972767992767,0.00183634308199138,0.00182958633959581
-6.276276276276276,0.00187686039617659,0.00187333779122985,0.00186630580421181
-6.256256256256256,0.00191474115445691,0.00191107492076834,0.00190375649316825
-6.236236236236236,0.00195338496552832,0.00194956925270477,0.00194195273416979
-6.216216216216216,0.00199280713897769,0.00198883585868453,0.00198090912608965
-6.196196196196196,0.00203302328907053,0.00202889010537663,0.00202064054370623
-6.176176176176176,0.00207404934071294,0.00206974766004523,0.00206116214250571
-6.156156156156156,0.00211590153552615,0.00211142449621811,0.00210248936355072
-6.136136136136136,0.00215859643803543,0.00215393689945313,0.00214463793841531
-6.116116116116116,0.00220215094197553,0.00219730147320429,0.00218762389418625
-6.096096096096096,0.00224658227671452,0.00224153514478847,0.00223146355853064
-6.076076076076076,0.00229190801379809,0.00228665517145437,0.00227617356482988
-6.056056056056056,0.00233814607361641,0.00233267914655484,0.00232177085737980
-6.036036036036036,0.00238531473219563,0.00237962500582401,0.00236827269665702
-6.016016016016016,0.00243343262811604,0.00242751103376046,0.00241569666465114
-5.995995995995996,0.00248251876955915,0.00247635587011793,0.00246406067026258
-5.975975975975976,0.00253259254148576,0.00252617851650457,0.00251338295476585
-5.955955955955956,0.00258367371294731,0.00257699834309233,0.00256368209733762
-5.935935935935936,0.00263578244453259,0.00262883509543769,0.00261497702064944
-5.915915915915916,0.00268893929595218,0.00268170890141486,0.00266728699652422
-5.895895895895896,0.00274316523376278,0.00273564027826305,0.00272063165165623
-5.875875875875876,0.00279848163923383,0.00279065013974871,0.00277503097339348
-5.8558558558558556,0.00285491031635868,0.00284675980344423,0.00283050531558213
-5.8358358358358355,0.00291247350001257,0.00290399099812429,0.00288707540447167
-5.8158158158158155,0.00297119386425999,0.00296236587128097,0.00294476234468008
-5.7957957957957955,0.00303109453081362,0.00302190699675889,0.00300358762521788
-5.7757757757757755,0.00309219907764735,0.00308263738251154,0.00306357312556970
-5.7557557557557555,0.00315453154776581,0.00314458047847996,0.00312474112183225
-5.7357357357357355,0.00321811645813287,0.00320776018459477,0.00318711429290719
-5.7157157157157155,0.00328297880876158,0.00327220085890280,0.00325071572674722
-5.6956956956956954,0.00334914409196805,0.00333792732581928,0.00331556892665391
-5.675675675675675,0.00341663830179180,0.00340496488450653,0.00338169781762521
-5.655655655655655,0.00348548794358520,0.00347333931738032,0.00344912675275090
-5.635635635635635,0.00355572004377435,0.00354307689874465,0.00351788051965365
-5.615615615615615,0.00362736215979427,0.00361420440355597,0.00358798434697353
-5.595595595595595,0.00370044239020078,0.00368674911631759,0.00365946391089347
-5.575575575575575,0.00377498938496172,0.00376073884010514,0.00373234534170312
-5.555555555555555,0.00385103235593026,0.00383620190572383,0.00380665523039819
-5.535535535535535,0.00392860108750282,0.00391316718099809,0.00388242063531239
-5.515515515515515,0.00400772594746431,0.00399166408019433,0.00395966908877882
-5.495495495495495,0.00408843789802332,0.00407172257357733,0.00403842860381722
-5.475475475475475,0.00417076850704002,0.00415337319710071,0.00411872768084380
-5.455455455455455,0.00425474995944939,0.00423664706223196,0.00420059531439949
-5.435435435435435,0.00434041506888246,0.00432157586591228,0.00428406099989283
-5.415415415415415,0.00442779728948836,0.00440819190065156,0.00436915474035306
-5.395395395395395,0.00451693072795980,0.00449652806475861,0.00445590705318893
-5.375375375375375,0.00460785015576467,0.00458661787270669,0.00454434897694832
-5.355355355355355,0.00470059102158660,0.00467849546563438,0.00463451207807379
-5.335335335335335,0.00479518946397704,0.00477219562198160,0.00472642845764848
-5.315315315315315,0.00489168232422161,0.00486775376826051,0.00482013075812678
-5.295295295295295,0.00499010715942349,0.00496520598996097,0.00491565217004393
-5.275275275275275,0.00509050225580645,0.00506458904259008,0.00501302643869801
-5.255255255255255,0.00519290664224020,0.00516594036284518,0.00511228787079791
-5.235235235235235,0.00529736010399081,0.00526929807991946,0.00521347134107026
-5.215215215215215,0.00540390319669875,0.00537470102693946,0.00531661229881790
-5.195195195195195,0.00551257726058722,0.00548218875253327,0.00542174677442235
-5.175175175175175,0.00562342443490340,0.00559180153252833,0.00552891138578203
-5.155155155155155,0.00573648767259517,0.00570358038177733,0.00563814334467789
-5.135135135135135,0.00585181075522581,0.00581756706611084,0.00574948046305741
-5.115115115115115,0.00596943830812933,0.00593380411441477,0.00586296115922772
-5.095095095095095,0.00608941581580872,0.00605233483083090,0.00597862446394804
-5.075075075075075,0.00621178963757978,0.00617320330707824,0.00609651002641107
-5.055055055055055,0.00633660702346272,0.00629645443489292,0.00621665812010281
-5.035035035035035,0.00646391613032403,0.00642213391858417,0.00633910964852930
-5.015015015015015,0.00659376603827086,0.00655028828770340,0.00646390615079872
-4.994994994994995,0.00672620676730006,0.00668096490982359,0.00659108980704649
-4.974974974974975,0.00686128929420430,0.00681421200342554,0.00672070344369046
-4.954954954954955,0.00699906556973704,0.00695007865088756,0.00685279053850278
-4.934934934934935,0.00713958853603866,0.00708861481157473,0.00698739522548450
-4.914914914914915,0.00728291214432560,0.00722987133502363,0.00712456229952812
-4.894894894894895,0.00742909137284432,0.00737389997421825,0.00726433722085288
-4.874874874874875,0.00757818224509197,0.00752075339895214,0.00740676611919683
-4.854854854854855,0.00773024184830538,0.00767048520927209,0.00755189579774904
-4.834834834834835,0.00788532835221994,0.00782314994899761,0.00769977373680462
-4.814814814814815,0.00804350102809988,0.00797880311931084,0.00785044809712447
-4.794794794794795,0.00820482026804127,0.00813750119241041,0.00800396772298102
-4.774774774774775,0.00836934760454895,0.00829930162522318,0.00816038214487020
-4.754754754754755,0.00853714573038847,0.00846426287316658,0.00831974158186950
-4.734734734734735,0.00870827851871405,0.00863244440395455,0.00848209694362065
-4.714714714714715,0.00888281104347327,0.00880390671143922,0.00864749983191505
-4.694694694694695,0.00906080960008917,0.00897871132948010,0.00881600254185893
-4.674674674674675,0.00924234172642020,0.00915692084583228,0.00898765806259435
-4.654654654654655,0.00942747622399839,0.00933859891604433,0.00916252007755140
-4.634634634634635,0.00961628317954564,0.00952381027735643,0.00934064296420578
-4.614614614614615,0.00980883398676834,0.00971262076258836,0.00952208179331502
-4.594594594594595,0.0100052013684297,0.00990509731400686,0.00970689232760579
-4.574574574574575,0.0102054593986994,0.0101013079971609,0.00989513101988336
-4.554554554554555,0.0104096835257801,0.0103013220146732,0.0100868550105334
-4.534534534534535,0.0106179505948090,0.0105052097199752,0.0102821221243855
-4.514514514514515,0.0108303388710339,0.0107130426309725,0.0104809908669059
-4.494494494494495,0.0110469280632626,0.0109248934436277,0.0106835204196865
-4.474474474474475,0.0112677993475822,0.0111408360454448,0.0108897706351961
-4.454454454454455,0.0114930353913483,0.0113609455288415,0.0110998020307572
-4.434434434434435,0.0117227203774398,0.0115852982043921,0.0113136757817135
-4.414414414414415,0.0119569400287781,0.0118139716139263,0.0115314537137475
-4.394394394394395,0.0121957816331065,0.0120470445434641,0.0117531982943113
-4.374374374374375,0.0124393340680269,0.0122845970359710,0.0119789726231279
-4.354354354354355,0.0126876878262899,0.0125267104039125,0.0122088404217222
-4.334334334334335,0.0129409350413341,0.0127734672415901,0.0124428660219380
-4.314314314314315,0.0131991695130699,0.0130249514372352,0.0126811143533960
-4.2942942942942945,0.0134624867339031,0.0132812481848426,0.0129236509298463
-4.2742742742742745,0.0137309839149921,0.0135424439957183,0.0131705418343685
-4.2542542542542545,0.0140047600127338,0.0138086267097196,0.0134218537033695
-4.2342342342342345,0.0142839157554710,0.0140798855061616,0.0136776537093282
-4.2142142142142145,0.0145685536704141,0.0143563109143664,0.0139380095422362
-4.1941941941941945,0.0148587781107715,0.0146379948238264,0.0142029893896786
-4.1741741741741745,0.0151546952830778,0.0149250304939548,0.0144726619155018
-4.1541541541541545,0.0154564132747139,0.0152175125633952,0.0147470962370092
-4.134134134134134,0.0157640420816086,0.0155155370588579,0.0150263619006287
-4.114114114114114,0.0160776936361118,0.0158192014034551,0.0153105288559897
-4.094094094094094,0.0163974818350296,0.0161286044244994,0.0155996674283492
-4.074074074074074,0.0167235225678096,0.0164438463607336,0.0158938482893029
-4.054054054054054,0.0170559337448655,0.0167650288689563,0.0161931424257169
-4.034034034034034,0.0173948353260273,0.0170922550300077,0.0164976211068128
-4.014014014014014,0.0177403493491048,0.0174256293540766,0.0168073558493379
-3.9939939939939944,0.0180925999585510,0.0177652577852908,0.0171224183807512
-3.9739739739739743,0.0184517134342083,0.0181112477055502,0.0174428806003526
-3.9539539539539543,0.0188178182201255,0.0184637079375598,0.0177688145382829
-3.9339339339339343,0.0191910449534253,0.0188227487470209,0.0181002923123187
-3.9139139139139143,0.0195715264932081,0.0191884818439337,0.0184373860823877
-3.8938938938938943,0.0199593979494719,0.0195610203829665,0.0187801680027238
-3.8738738738738743,0.0203547967120306,0.0199404789628425,0.0191287101715841
-3.8538538538538543,0.0207578624794088,0.0203269736246947,0.0194830845784468
-3.8338338338338342,0.0211687372876936,0.0207206218493382,0.0198433630486056
-3.8138138138138142,0.0215875655393204,0.0211215425534059,0.0202096171850795
-3.7937937937937942,0.0220144940317694,0.0215298560842946,0.0205819183077495
-3.773773773773774,0.0224496719861486,0.0219456842138630,0.0209603373896373
-3.753753753753754,0.0228932510756375,0.0223691501308254,0.0213449449902381
-3.733733733733734,0.0233453854537653,0.0228003784317804,0.0217358111858172
-3.713713713713714,0.0238062317824948,0.0232394951108130,0.0221330054965806
-3.693693693693694,0.0242759492600842,0.0236866275476060,0.0225365968106297
-3.673673673673674,0.0247546996486943,0.0241419044939973,0.0229466533046045
-3.653653653653654,0.0252426473017113,0.0246054560589128,0.0233632423609270
-3.633633633633634,0.0257399591907510,0.0250774136916095,0.0237864304815462
-3.613613613613614,0.0262468049323094,0.0255579101631547,0.0242162831980951
-3.593593593593594,0.0267633568140253,0.0260470795460704,0.0246528649783609
-3.573573573573573,0.0272897898205154,0.0265450571920675,0.0250962391289773
-3.553553553553553,0.0278262816587445,0.0270519797077927,0.0255464676942413
-3.533533533533533,0.0283730127828893,0.0275679849285113,0.0260036113509610
-3.513513513513513,0.0289301664186543,0.0280932118896433,0.0264677292992395
-3.493493493493493,0.0294979285869952,0.0286278007960717,0.0269388791491012
-3.473473473473473,0.0300764881272052,0.0291718929891393,0.0274171168028674
-3.453453453453453,0.0306660367193170,0.0297256309112465,0.0279024963331882
-3.433433433433433,0.0312667689057704,0.0302891580679636,0.0283950698566408
-3.413413413413413,0.0318788821122967,0.0308626189875670,0.0288948874028042
-3.393393393393393,0.0325025766679660,0.0314461591779090,0.0294019967787229
-3.373373373373373,0.0331380558243435,0.0320399250805262,0.0299164434286737
-3.353353353353353,0.0337855257736992,0.0326440640218939,0.0304382702891539
-3.333333333333333,0.0344451956662112,0.0332587241617276,0.0309675176390091
-3.313313313313313,0.0351172776261050,0.0338840544382360,0.0315042229446249
-3.293293293293293,0.0358019867666643,0.0345202045102239,0.0320484207001087
-3.273273273273273,0.0364995412040511,0.0351673246959449,0.0326001422623931
-3.253253253253253,0.0372101620698677,0.0358255659086019,0.0331594156811943
-3.233233233233233,0.0379340735223931,0.0364950795883908,0.0337262655237676
-3.213213213213213,0.0386715027564239,0.0371760176309838,0.0343007126944049
-3.193193193193193,0.0394226800116464,0.0378685323123458,0.0348827742486252
-3.173173173173173,0.0401878385794660,0.0385727762097767,0.0354724632020160
-3.153153153153153,0.0409672148082171,0.0392889021190745,0.0360697883336923
-3.133133133133133,0.0417610481066759,0.0400170629677078,0.0366747539843431
-3.113113113113113,0.0425695809457920,0.0407574117238917,0.0372873598488493
-3.093093093093093,0.0433930588585600,0.0415101013014576,0.0379076007634597
-3.073073073073073,0.0442317304379422,0.0422752844604074,0.0385354664875273
-3.053053053053053,0.0450858473327563,0.0430531137030437,0.0391709414798133
-3.033033033033033,0.0459556642414397,0.0438437411655677,0.0398140046693809
-3.013013013013013,0.0468414389035954,0.0446473185050361,0.0404646292211101
-2.992992992992993,0.0477434320892291,0.0454639967815703,0.0411227822958786
-2.972972972972973,0.0486619075855790,0.0462939263357116,0.0417884248054676
-2.952952952952953,0.0495971321814405,0.0471372566608172,0.0424615111622632
-2.932932932932933,0.0505493756488864,0.0479941362703942,0.0431419890238422
-2.9129129129129128,0.0515189107222791,0.0488647125602690,0.0438297990325443
-2.8928928928928928,0.0525060130744714,0.0497491316654949,0.0445248745501507
-2.8728728728728727,0.0535109612900885,0.0506475383118991,0.0452271413878065
-2.8528528528528527,0.0545340368357838,0.0515600756621772,0.0459365175313433
-2.8328328328328327,0.0555755240273587,0.0524868851564432,0.0466529128621770
-2.8128128128128127,0.0566357099936330,0.0534281063471501,0.0473762288739777
-2.7927927927927927,0.0577148846369538,0.0543838767282969,0.0481063583853290
-2.7727727727727727,0.0588133405902279,0.0553543315588457,0.0488431852486161
-2.7527527527527527,0.0599313731703592,0.0563396036802743,0.0495865840554090
-2.7327327327327327,0.0610692803279753,0.0573398233281985,0.0503364198386258
-2.7127127127127126,0.0622273625933226,0.0583551179380017,0.0510925477717935
-2.6926926926926926,0.0634059230182089,0.0593856119444179,0.0518548128657439
-2.6726726726726726,0.0646052671138742,0.0604314265750192,0.0526230496631160
-2.6526526526526526,0.0658257027846642,0.0614926796375693,0.0533970819310588
-2.6326326326326326,0.0670675402573862,0.0625694853012101,0.0541767223525644
-2.6126126126126126,0.0683310920062214,0.0636619538714587,0.0549617722168857
-2.5925925925925926,0.0696166726730714,0.0647701915590018,0.0557520211095315
-2.5725725725725725,0.0709245989832134,0.0658943002422837,0.0565472466023569
-2.5525525525525525,0.0722551896561402,0.0670343772238954,0.0573472139443078
-2.5325325325325325,0.0736087653114617,0.0681905149807839,0.0581516757534074
-2.5125125125125125,0.0749856483697434,0.0693628009083126,0.0589603717106101
-2.4924924924924925,0.0763861629481603,0.0705513170582174,0.0597730282561848
-2.4724724724724725,0.0778106347508436,0.0717561398705144,0.0605893582893243
-2.4524524524524525,0.0792593909538007,0.0729773398994333,0.0614090608717181
-2.4324324324324325,0.0807327600842886,0.0742149815334613,0.0622318209358596
-2.4124124124124124,0.0822310718945255,0.0754691227096029,0.0630573089989027
-2.3923923923923924,0.0837546572296239,0.0767398146219721,0.0638851808829158
-2.3723723723723724,0.0853038478896344,0.0780271014248565,0.0647150774424265
-2.3523523523523524,0.0868789764855916,0.0793310199304077,0.0655466243001839
-2.3323323323323324,0.0884803762894543,0.0806515993011308,0.0663794315921102
-2.3123123123123124,0.0901083810778390,0.0819888607373699,0.0672130937224483
-2.2922922922922924,0.0917633249694496,0.0833428171600008,0.0680471891301557
-2.2722722722722724,0.0934455422561073,0.0847134728885694,0.0688812800676286
-2.2522522522522523,0.0951553672272940,0.0861008233151329,0.0697149123928852
-2.2322322322322323,0.0968931339881253,0.0875048545740845,0.0705476153763681
-2.2122122122122123,0.0986591762706753,0.0889255432082671,0.0713789015235672
-2.1921921921921923,0.100453827238583,0.0903628558317042,0.0722082664146982
-2.1721721721721723,0.102277419284877,0.0918167487893024,0.0730351885627070
-2.1521521521521523,0.104130283822955,0.0932871678139057,0.0738591292909025
-2.1321321321321323,0.106012751070682,0.0947740476811073,0.0746795326315510
-2.1121121121121122,0.107925149827553,0.0962773118622531,0.0754958252467977
-2.0920920920920922,0.109867807244898,0.0977968721760957,0.0763074163733013
-2.0720720720720722,0.111841048589101,0.0993326284395910,0.0771136977920003
-2.052052052052052,0.113845196997825,0.100884468118351,0.0779140438244424
-2.032032032032032,0.115880573229243,0.102452265977305,0.0787078113571349
-2.012012012012012,0.117947495404273,0.104035883732132,0.0794943398953818
-1.9919919919919913,0.120046278741862,0.105635169702093,0.0802729516480904
-1.9719719719719713,0.122177235287322,0.107249958464868,0.0810429516450329
-1.9519519519519513,0.124340673633797,0.108880070514090,0.0818036278880558
-1.9319319319319312,0.126536898636895,0.110525311920251,0.0825542515377230
-1.9119119119119112,0.128766211122577,0.112185473995713,0.0832940771368764
-1.8918918918918912,0.131028907588389,0.113860332964583,0.0840223428725835
-1.8718718718718712,0.133325279898131,0.115549649638216,0.0847382708779237
-1.8518518518518512,0.135655614970100,0.117253169097184,0.0854410675750408
-1.8318318318318312,0.138020194459040,0.118970620380529,0.0861299240608625
-1.8118118118118112,0.140419294431943,0.120701716183178,0.0868040165368451
-1.7917917917917912,0.142853185037884,0.122446152562416,0.0874625067840645
-1.7717717717717711,0.145322130172085,0.124203608654333,0.0881045426849174
-1.7517517517517511,0.147826387134399,0.125973746401190,0.0887292587926441
-1.7317317317317311,0.150366206282462,0.127756210290682,0.0893357769498134
-1.711711711711711,0.152941830679744,0.129550627108073,0.0899232069568376
-1.691691691691691,0.155553495738788,0.131356605702231,0.0904906472915035
-1.671671671671671,0.158201428859895,0.133173736766583,0.0910371858804128
-1.651651651651651,0.160885849065600,0.135001592636041,0.0915619009231255
-1.631631631631631,0.163606966631237,0.136839727100962,0.0920638617696928
-1.611611611611611,0.166364982711966,0.138687675239213,0.0925421298521442
-1.591591591591591,0.169160088966627,0.140544953267430,0.0929957596703722
-1.571571571571571,0.171992467178820,0.142411058412563,0.0934237998327152
-1.551551551551551,0.174862288875616,0.144285468804797,0.0938252941514006
-1.531531531531531,0.177769714944360,0.146167643392961,0.0941992827928499
-1.511511511511511,0.180714895248008,0.148057021883509,0.0945448034826886
-1.491491491491491,0.183697968239484,0.149953024704169,0.0948608927651273
-1.471471471471471,0.186719060575576,0.151855052993350,0.0951465873162050
-1.451451451451451,0.189778286730875,0.153762488616369,0.0954009253101885
-1.431431431431431,0.192875748612326,0.155674694209561,0.0956229478382329
-1.411411411411411,0.196011535174940,0.157591013253303,0.0958117003781947
-1.391391391391391,0.199185722039276,0.159510770174969,0.0959662343142842
-1.3713713713713709,0.202398371111285,0.161433270482783,0.0960856085050178
-1.3513513513513509,0.205649530205151,0.163357800931552,0.0961688908977113
-1.3313313313313309,0.208939232669783,0.165283629721145,0.0962151601875200
-1.3113113113113108,0.212267497019611,0.167210006728640,0.0962235075187988
-1.2912912912912908,0.215634326570368,0.169136163774912,0.0961930382263147
-1.2712712712712708,0.219039709080575,0.171061314926472,0.0961228736136020
-1.2512512512512508,0.222483616399412,0.172984656833251,0.0960121527655053
-1.2312312312312308,0.225966004121729,0.174905369102988,0.0958600343917112
-1.2112112112112108,0.229486811250914,0.176822614712801,0.0956656986978219
-1.1911911911911908,0.233045959870384,0.178735540458475,0.0954283492802809
-1.1711711711711708,0.236643354824449,0.180643277441879,0.0951472150412190
-1.1511511511511507,0.240278883409321,0.182544941596891,0.0948215521190496
-1.1311311311311307,0.243952415075036,0.184439634254093,0.0944506458304086
-1.1111111111111107,0.247663801139072,0.186326442744418,0.0940338126188097
-1.0910910910910907,0.251412874512448,0.188204441041836,0.0935704020051630
-1.0710710710710707,0.255199449439075,0.190072690445068,0.0930597985350979
-1.0510510510510507,0.259023321249143,0.191930240298206,0.0925014237178313
-1.0310310310310307,0.262884266127327,0.193776128750024,0.0918947379511348
-1.0110110110110107,0.266782040896582,0.195609383551636,0.0912392424267807
-0.9909909909909906,0.270716382818275,0.197429022892064,0.0905344810106922
-0.9709709709709706,0.274687009409432,0.199234056271134,0.0897800420918778
-0.9509509509509506,0.278693618277825,0.201023485409039,0.0889755603941098
-0.9309309309309306,0.282735886975626,0.202796305191732,0.0881207187442038
-0.9109109109109106,0.286813472872344,0.204551504651249,0.0872152497906729
-0.8908908908908906,0.290926013047719,0.206288067979878,0.0862589376664722
-0.8708708708708706,0.295073124205266,0.208004975577010,0.0852516195895131
-0.8508508508508505,0.299254402607072,0.209701205127356,0.0841931873946163
-0.8308308308308305,0.303469424030500,0.211375732709096,0.0830835889905878
-0.8108108108108105,0.307717743747353,0.213027533930391,0.0819228297361460
-0.7907907907907905,0.311998896526066,0.214655585092583,0.0807109737284971
-0.7707707707707705,0.316312396657436,0.216258864378265,0.0794481449984561
-0.7507507507507505,0.320657738004370,0.217836353062291,0.0781345286061398
-0.7307307307307305,0.325034394076091,0.219387036743679,0.0767703716314176
-0.7107107107107105,0.329441818127195,0.220909906596243,0.0753559840534929
-0.6906906906906904,0.333879443281920,0.222403960635675,0.0738917395142085
-0.6706706706706704,0.338346682683924,0.223868205000708,0.0723780759599198
-0.6506506506506504,0.342842929671825,0.225301655245865,0.0708154961570575
-0.6306306306306304,0.347367557980731,0.226703337643234,0.0692045680768116
-0.6106106106106104,0.351919921969888,0.228072290490596,0.0675459251447076
-0.5905905905905904,0.356499356876563,0.229407565423160,0.0658402663512109
-0.5705705705705704,0.361105179096196,0.230708228726100,0.0640883562198909
-0.5505505505505504,0.365736686488822,0.231973362644999,0.0622910246300955
-0.5305305305305303,0.370393158711669,0.233202066691261,0.0604491664915303
-0.5105105105105103,0.375073857577830,0.234393458939516,0.0585637412686061
-0.4904904904904903,0.379778027440792,0.235546677313973,0.0566357723529060
-0.4704704704704703,0.384504895604591,0.236660880860694,0.0546663462826306
-0.4504504504504503,0.389253672759259,0.237735251002687,0.0526566118084063
-0.4304304304304303,0.394023553441218,0.238768992774774,0.0506077788053798
-0.41041041041041026,0.398813716518151,0.239761336035131,0.0485211170320754
-0.39039039039039025,0.403623325697876,0.240711536650462,0.0463979547370507
-0.37037037037037024,0.408451530060664,0.241618877651767,0.0442396771149575
-0.3503503503503502,0.413297464614365,0.242482670357703,0.0420477246141839
-0.3303303303303302,0.418160250871681,0.243302255462614,0.0398235910988290
-0.3103103103103102,0.423038997448843,0.244077004086321,0.0375688218683322
-0.2902902902902902,0.427932800684898,0.244806318782877,0.0352850115386439
-0.2702702702702702,0.432840745280759,0.245489634505556,0.0329738017893841
-0.25025025025025016,0.437761904957109,0.246126419525432,0.0306368789819807
-0.23023023023023015,0.442695343130217,0.246716176301036,0.0282759716543117
-0.21021021021021014,0.447640113604648,0.247258442296666,0.0258928478978905
-0.19019019019019012,0.452595261281825,0.247752790747062,0.0234893126241261
-0.1701701701701701,0.457559822883348,0.248198831366307,0.0210672047266641
-0.1501501501501501,0.462532827687922,0.248596210998937,0.0186283941472538
-0.13013013013013008,0.467513298280733,0.248944614211403,0.0161747788530076
-0.11011011011011007,0.472500251314054,0.249243763822210,0.0137082817333002
-0.09009009009009006,0.477492698277831,0.249493421369187,0.0112308474249051
-0.07007007007007005,0.482489646278992,0.249693387512565,0.00874443907428368
-0.05005005005005003,0.487490098828164,0.249843502372671,0.00625103504621478
-0.03003003003003002,0.492493056632499,0.249943645801277,0.00375262558819389
-0.010010010010010006,0.497497518393247,0.249993737585808,0.00125120946022401
0.010010010010010006,0.502502481606753,0.249993737585808,-0.00125120946022401
0.03003003003003002,0.507506943367501,0.249943645801277,-0.00375262558819389
0.05005005005005003,0.512509901171836,0.249843502372671,-0.00625103504621478
0.07007007007007005,0.517510353721008,0.249693387512565,-0.00874443907428368
0.09009009009009006,0.522507301722169,0.249493421369187,-0.0112308474249051
0.11011011011011007,0.527499748685946,0.249243763822210,-0.0137082817333002
0.13013013013013008,0.532486701719267,0.248944614211403,-0.0161747788530076
0.1501501501501501,0.537467172312078,0.248596210998937,-0.0186283941472538
0.1701701701701701,0.542440177116652,0.248198831366307,-0.0210672047266641
0.19019019019019012,0.547404738718175,0.247752790747062,-0.0234893126241261
0.21021021021021014,0.552359886395352,0.247258442296666,-0.0258928478978905
0.23023023023023015,0.557304656869783,0.246716176301036,-0.0282759716543117
0.25025025025025016,0.562238095042891,0.246126419525432,-0.0306368789819807
0.2702702702702702,0.567159254719241,0.245489634505556,-0.0329738017893841
0.2902902902902902,0.572067199315102,0.244806318782877,-0.0352850115386439
0.3103103103103102,0.576961002551157,0.244077004086321,-0.0375688218683322
0.3303303303303302,0.581839749128319,0.243302255462614,-0.0398235910988290
0.3503503503503502,0.586702535385635,0.242482670357703,-0.0420477246141839
0.37037037037037024,0.591548469939336,0.241618877651767,-0.0442396771149575
0.39039039039039025,0.596376674302124,0.240711536650462,-0.0463979547370507
0.41041041041041026,0.601186283481849,0.239761336035131,-0.0485211170320754
0.4304304304304303,0.605976446558782,0.238768992774774,-0.0506077788053798
0.4504504504504503,0.610746327240741,0.237735251002687,-0.0526566118084063
0.4704704704704703,0.615495104395409,0.236660880860694,-0.0546663462826306
0.4904904904904903,0.620221972559208,0.235546677313973,-0.0566357723529060
0.5105105105105103,0.624926142422170,0.234393458939516,-0.0585637412686061
0.5305305305305303,0.629606841288331,0.233202066691261,-0.0604491664915303
0.5505505505505504,0.634263313511178,0.231973362644999,-0.0622910246300955
0.5705705705705704,0.638894820903804,0.230708228726100,-0.0640883562198909
0.5905905905905904,0.643500643123437,0.229407565423160,-0.0658402663512109
0.6106106106106104,0.648080078030112,0.228072290490596,-0.0675459251447076
0.6306306306306304,0.652632442019269,0.226703337643234,-0.0692045680768116
0.6506506506506504,0.657157070328175,0.225301655245865,-0.0708154961570575
0.6706706706706704,0.661653317316076,0.223868205000708,-0.0723780759599198
0.6906906906906904,0.666120556718080,0.222403960635675,-0.0738917395142085
0.7107107107107105,0.670558181872805,0.220909906596243,-0.0753559840534929
0.7307307307307305,0.674965605923910,0.219387036743679,-0.0767703716314176
0.7507507507507505,0.679342261995630,0.217836353062291,-0.0781345286061398
0.7707707707707705,0.683687603342564,0.216258864378265,-0.0794481449984561
0.7907907907907905,0.688001103473934,0.214655585092583,-0.0807109737284971
0.8108108108108105,0.692282256252647,0.213027533930391,-0.0819228297361460
0.8308308308308305,0.696530575969500,0.211375732709096,-0.0830835889905878
0.8508508508508505,0.700745597392928,0.209701205127356,-0.0841931873946163
0.8708708708708706,0.704926875794734,0.208004975577010,-0.0852516195895131
0.8908908908908906,0.709073986952281,0.206288067979878,-0.0862589376664722
0.9109109109109106,0.713186527127656,0.204551504651249,-0.0872152497906729
0.9309309309309306,0.717264113024374,0.202796305191732,-0.0881207187442038
0.9509509509509506,0.721306381722175,0.201023485409039,-0.0889755603941098
0.9709709709709706,0.725312990590568,0.199234056271134,-0.0897800420918778
0.9909909909909906,0.729283617181725,0.197429022892064,-0.0905344810106922
1.0110110110110107,0.733217959103418,0.195609383551636,-0.0912392424267807
1.0310310310310307,0.737115733872672,0.193776128750024,-0.0918947379511348
1.0510510510510507,0.740976678750857,0.191930240298206,-0.0925014237178313
1.0710710710710707,0.744800550560925,0.190072690445068,-0.0930597985350979
1.0910910910910907,0.748587125487552,0.188204441041836,-0.0935704020051630
1.1111111111111107,0.752336198860928,0.186326442744418,-0.0940338126188097
1.1311311311311307,0.756047584924964,0.184439634254093,-0.0944506458304086
1.1511511511511507,0.759721116590679,0.182544941596891,-0.0948215521190496
1.1711711711711708,0.763356645175551,0.180643277441879,-0.0951472150412190
1.1911911911911908,0.766954040129616,0.178735540458475,-0.0954283492802809
1.2112112112112108,0.770513188749086,0.176822614712801,-0.0956656986978219
1.2312312312312308,0.774033995878271,0.174905369102988,-0.0958600343917112
1.2512512512512508,0.777516383600588,0.172984656833251,-0.0960121527655053
1.2712712712712708,0.780960290919425,0.171061314926472,-0.0961228736136020
1.2912912912912908,0.784365673429632,0.169136163774912,-0.0961930382263147
1.3113113113113108,0.787732502980389,0.167210006728640,-0.0962235075187988
1.3313313313313309,0.791060767330217,0.165283629721145,-0.0962151601875200
1.3513513513513509,0.794350469794849,0.163357800931552,-0.0961688908977113
1.3713713713713709,0.797601628888715,0.161433270482783,-0.0960856085050178
1.391391391391391,0.800814277960724,0.159510770174969,-0.0959662343142842
1.411411411411411,0.803988464825060,0.157591013253303,-0.0958117003781947
1.431431431431431,0.807124251387674,0.155674694209561,-0.0956229478382329
1.451451451451451,0.810221713269125,0.153762488616369,-0.0954009253101885
1.471471471471471,0.813280939424424,0.151855052993350,-0.0951465873162050
1.491491491491491,0.816302031760516,0.149953024704169,-0.0948608927651273
1.511511511511511,0.819285104751992,0.148057021883509,-0.0945448034826886
1.531531531531531,0.822230285055640,0.146167643392961,-0.0941992827928499
1.551551551551551,0.825137711124384,0.144285468804797,-0.0938252941514006
1.571571571571571,0.828007532821180,0.142411058412563,-0.0934237998327152
1.591591591591591,0.830839911033373,0.140544953267430,-0.0929957596703722
1.611611611611611,0.833635017288034,0.138687675239213,-0.0925421298521442
1.631631631631631,0.836393033368763,0.136839727100962,-0.0920638617696928
1.651651651651651,0.839114150934400,0.135001592636041,-0.0915619009231255
1.671671671671671,0.841798571140105,0.133173736766583,-0.0910371858804128
1.691691691691691,0.844446504261212,0.131356605702231,-0.0904906472915035
1.711711711711711,0.847058169320256,0.129550627108073,-0.0899232069568376
1.7317317317317311,0.849633793717538,0.127756210290682,-0.0893357769498134
1.7517517517517511,0.852173612865601,0.125973746401190,-0.0887292587926441
1.7717717717717711,0.854677869827915,0.124203608654333,-0.0881045426849174
1.7917917917917912,0.857146814962116,0.122446152562416,-0.0874625067840645
1.8118118118118112,0.859580705568057,0.120701716183178,-0.0868040165368451
1.8318318318318312,0.861979805540960,0.118970620380529,-0.0861299240608625
1.8518518518518512,0.864344385029900,0.117253169097184,-0.0854410675750408
1.8718718718718712,0.866674720101869,0.115549649638216,-0.0847382708779237
1.8918918918918912,0.868971092411611,0.113860332964583,-0.0840223428725835
1.9119119119119112,0.871233788877423,0.112185473995713,-0.0832940771368764
1.9319319319319312,0.873463101363105,0.110525311920251,-0.0825542515377230
1.9519519519519513,0.875659326366203,0.108880070514090,-0.0818036278880558
1.9719719719719713,0.877822764712678,0.107249958464868,-0.0810429516450329
1.9919919919919913,0.879953721258138,0.105635169702093,-0.0802729516480904
2.0120120120120113,0.882052504595727,0.104035883732132,-0.0794943398953819
2.0320320320320313,0.884119426770757,0.102452265977305,-0.0787078113571350
2.0520520520520513,0.886154803002175,0.100884468118352,-0.0779140438244425
2.0720720720720713,0.888158951410899,0.0993326284395911,-0.0771136977920003
2.0920920920920913,0.890132192755102,0.0977968721760958,-0.0763074163733014
2.1121121121121114,0.892074850172447,0.0962773118622531,-0.0754958252467977
2.1321321321321314,0.893987248929318,0.0947740476811074,-0.0746795326315511
2.1521521521521514,0.895869716177045,0.0932871678139058,-0.0738591292909025
2.1721721721721714,0.897722580715123,0.0918167487893025,-0.0730351885627071
2.1921921921921914,0.899546172761416,0.0903628558317043,-0.0722082664146982
2.2122122122122114,0.901340823729325,0.0889255432082672,-0.0713789015235672
2.2322322322322314,0.903106866011875,0.0875048545740846,-0.0705476153763682
2.2522522522522515,0.904844632772706,0.0861008233151329,-0.0697149123928852
2.2722722722722715,0.906554457743893,0.0847134728885695,-0.0688812800676286
2.2922922922922915,0.908236675030550,0.0833428171600009,-0.0680471891301557
2.3123123123123115,0.909891618922161,0.0819888607373700,-0.0672130937224484
2.3323323323323315,0.911519623710546,0.0806515993011309,-0.0663794315921102
2.3523523523523515,0.913121023514408,0.0793310199304077,-0.0655466243001839
2.3723723723723715,0.914696152110365,0.0780271014248566,-0.0647150774424265
2.3923923923923915,0.916245342770376,0.0767398146219721,-0.0638851808829158
2.4124124124124116,0.917768928105474,0.0754691227096030,-0.0630573089989027
2.4324324324324316,0.919267239915711,0.0742149815334614,-0.0622318209358597
2.4524524524524516,0.920740609046199,0.0729773398994333,-0.0614090608717181
2.4724724724724716,0.922189365249156,0.0717561398705145,-0.0605893582893244
2.4924924924924916,0.923613837051840,0.0705513170582174,-0.0597730282561848
2.5125125125125116,0.925014351630257,0.0693628009083126,-0.0589603717106101
2.5325325325325316,0.926391234688538,0.0681905149807839,-0.0581516757534074
2.5525525525525516,0.927744810343860,0.0670343772238955,-0.0573472139443078
2.5725725725725717,0.929075401016787,0.0658943002422838,-0.0565472466023569
2.5925925925925917,0.930383327326929,0.0647701915590019,-0.0557520211095315
2.6126126126126117,0.931668907993779,0.0636619538714587,-0.0549617722168858
2.6326326326326317,0.932932459742614,0.0625694853012101,-0.0541767223525644
2.6526526526526517,0.934174297215336,0.0614926796375693,-0.0533970819310589
2.6726726726726717,0.935394732886126,0.0604314265750192,-0.0526230496631160
2.6926926926926917,0.936594076981791,0.0593856119444179,-0.0518548128657439
2.7127127127127117,0.937772637406677,0.0583551179380018,-0.0510925477717935
2.7327327327327318,0.938930719672025,0.0573398233281985,-0.0503364198386259
2.7527527527527518,0.940068626829641,0.0563396036802744,-0.0495865840554090
2.772772772772772,0.941186659409772,0.0553543315588457,-0.0488431852486162
2.792792792792792,0.942285115363046,0.0543838767282970,-0.0481063583853290
2.812812812812812,0.943364290006367,0.0534281063471501,-0.0473762288739778
2.8328328328328336,0.944424475972641,0.0524868851564432,-0.0466529128621769
2.8528528528528536,0.945465963164216,0.0515600756621772,-0.0459365175313432
2.8728728728728736,0.946489038709912,0.0506475383118991,-0.0452271413878065
2.8928928928928936,0.947493986925529,0.0497491316654948,-0.0445248745501507
2.9129129129129137,0.948481089277721,0.0488647125602689,-0.0438297990325443
2.9329329329329337,0.949450624351114,0.0479941362703941,-0.0431419890238421
2.9529529529529537,0.950402867818560,0.0471372566608172,-0.0424615111622631
2.9729729729729737,0.951338092414421,0.0462939263357115,-0.0417884248054676
2.9929929929929937,0.952256567910771,0.0454639967815703,-0.0411227822958786
3.0130130130130137,0.953158561096405,0.0446473185050361,-0.0404646292211101
3.0330330330330337,0.954044335758560,0.0438437411655677,-0.0398140046693809
3.0530530530530537,0.954914152667244,0.0430531137030437,-0.0391709414798132
3.0730730730730738,0.955768269562058,0.0422752844604074,-0.0385354664875272
3.0930930930930938,0.956606941141440,0.0415101013014576,-0.0379076007634597
3.113113113113114,0.957430419054208,0.0407574117238916,-0.0372873598488493
3.133133133133134,0.958238951893324,0.0400170629677078,-0.0366747539843431
3.153153153153154,0.959032785191783,0.0392889021190745,-0.0360697883336922
3.173173173173174,0.959812161420534,0.0385727762097767,-0.0354724632020160
3.193193193193194,0.960577319988354,0.0378685323123457,-0.0348827742486251
3.213213213213214,0.961328497243576,0.0371760176309838,-0.0343007126944049
3.233233233233234,0.962065926477607,0.0364950795883907,-0.0337262655237675
3.253253253253254,0.962789837930132,0.0358255659086018,-0.0331594156811942
3.273273273273274,0.963500458795949,0.0351673246959449,-0.0326001422623931
3.293293293293294,0.964198013233336,0.0345202045102239,-0.0320484207001087
3.313313313313314,0.964882722373895,0.0338840544382360,-0.0315042229446248
3.333333333333334,0.965554804333789,0.0332587241617276,-0.0309675176390091
3.353353353353354,0.966214474226301,0.0326440640218939,-0.0304382702891539
3.373373373373374,0.966861944175657,0.0320399250805262,-0.0299164434286737
3.393393393393394,0.967497423332034,0.0314461591779089,-0.0294019967787228
3.413413413413414,0.968121117887703,0.0308626189875670,-0.0288948874028042
3.433433433433434,0.968733231094230,0.0302891580679635,-0.0283950698566408
3.453453453453454,0.969333963280683,0.0297256309112465,-0.0279024963331882
3.473473473473474,0.969923511872795,0.0291718929891393,-0.0274171168028674
3.493493493493494,0.970502071413005,0.0286278007960717,-0.0269388791491012
3.513513513513514,0.971069833581346,0.0280932118896433,-0.0264677292992395
3.533533533533534,0.971626987217111,0.0275679849285113,-0.0260036113509610
3.553553553553554,0.972173718341256,0.0270519797077927,-0.0255464676942413
3.573573573573574,0.972710210179485,0.0265450571920674,-0.0250962391289773
3.593593593593594,0.973236643185975,0.0260470795460704,-0.0246528649783609
3.613613613613614,0.973753195067691,0.0255579101631547,-0.0242162831980951
3.633633633633634,0.974260040809249,0.0250774136916095,-0.0237864304815462
3.653653653653654,0.974757352698289,0.0246054560589128,-0.0233632423609270
3.673673673673674,0.975245300351306,0.0241419044939973,-0.0229466533046045
3.693693693693694,0.975724050739916,0.0236866275476060,-0.0225365968106297
3.713713713713714,0.976193768217505,0.0232394951108130,-0.0221330054965806
3.733733733733734,0.976654614546235,0.0228003784317804,-0.0217358111858172
3.753753753753754,0.977106748924362,0.0223691501308254,-0.0213449449902381
3.773773773773774,0.977550328013851,0.0219456842138630,-0.0209603373896373
3.7937937937937942,0.977985505968231,0.0215298560842946,-0.0205819183077495
3.8138138138138142,0.978412434460680,0.0211215425534059,-0.0202096171850795
3.8338338338338342,0.978831262712306,0.0207206218493382,-0.0198433630486056
3.8538538538538543,0.979242137520591,0.0203269736246947,-0.0194830845784468
3.8738738738738743,0.979645203287969,0.0199404789628425,-0.0191287101715841
3.8938938938938943,0.980040602050528,0.0195610203829665,-0.0187801680027238
3.9139139139139143,0.980428473506792,0.0191884818439337,-0.0184373860823877
3.9339339339339343,0.980808955046575,0.0188227487470209,-0.0181002923123187
3.9539539539539543,0.981182181779874,0.0184637079375598,-0.0177688145382829
3.9739739739739743,0.981548286565792,0.0181112477055502,-0.0174428806003526
3.9939939939939944,0.981907400041449,0.0177652577852908,-0.0171224183807512
4.014014014014014,0.982259650650895,0.0174256293540766,-0.0168073558493379
4.034034034034034,0.982605164673973,0.0170922550300077,-0.0164976211068128
4.054054054054054,0.982944066255135,0.0167650288689563,-0.0161931424257169
4.074074074074074,0.983276477432190,0.0164438463607336,-0.0158938482893029
4.094094094094094,0.983602518164970,0.0161286044244994,-0.0155996674283492
4.114114114114114,0.983922306363888,0.0158192014034551,-0.0153105288559897
4.134134134134134,0.984235957918391,0.0155155370588579,-0.0150263619006287
4.1541541541541545,0.984543586725286,0.0152175125633952,-0.0147470962370092
4.1741741741741745,0.984845304716922,0.0149250304939548,-0.0144726619155018
4.1941941941941945,0.985141221889228,0.0146379948238264,-0.0142029893896786
4.2142142142142145,0.985431446329586,0.0143563109143664,-0.0139380095422362
4.2342342342342345,0.985716084244529,0.0140798855061616,-0.0136776537093282
4.2542542542542545,0.985995239987266,0.0138086267097196,-0.0134218537033695
4.2742742742742745,0.986269016085008,0.0135424439957183,-0.0131705418343685
4.2942942942942945,0.986537513266097,0.0132812481848426,-0.0129236509298463
4.314314314314315,0.986800830486930,0.0130249514372352,-0.0126811143533960
4.334334334334335,0.987059064958666,0.0127734672415901,-0.0124428660219380
4.354354354354355,0.987312312173710,0.0125267104039125,-0.0122088404217222
4.374374374374375,0.987560665931973,0.0122845970359710,-0.0119789726231279
4.394394394394395,0.987804218366893,0.0120470445434641,-0.0117531982943113
4.414414414414415,0.988043059971222,0.0118139716139263,-0.0115314537137475
4.434434434434435,0.988277279622560,0.0115852982043921,-0.0113136757817135
4.454454454454455,0.988506964608652,0.0113609455288415,-0.0110998020307572
4.474474474474475,0.988732200652418,0.0111408360454448,-0.0108897706351961
4.494494494494495,0.988953071936737,0.0109248934436277,-0.0106835204196865
4.514514514514515,0.989169661128966,0.0107130426309725,-0.0104809908669059
4.534534534534535,0.989382049405191,0.0105052097199752,-0.0102821221243855
4.554554554554555,0.989590316474220,0.0103013220146732,-0.0100868550105334
4.574574574574575,0.989794540601301,0.0101013079971609,-0.00989513101988336
4.594594594594595,0.989994798631570,0.00990509731400686,-0.00970689232760579
4.614614614614615,0.990191166013232,0.00971262076258836,-0.00952208179331502
4.634634634634635,0.990383716820454,0.00952381027735643,-0.00934064296420578
4.654654654654655,0.990572523776002,0.00933859891604433,-0.00916252007755140
4.674674674674675,0.990757658273580,0.00915692084583228,-0.00898765806259435
4.694694694694695,0.990939190399911,0.00897871132948010,-0.00881600254185893
4.714714714714715,0.991117188956527,0.00880390671143922,-0.00864749983191505
4.734734734734735,0.991291721481286,0.00863244440395455,-0.00848209694362065
4.754754754754755,0.991462854269612,0.00846426287316658,-0.00831974158186950
4.774774774774775,0.991630652395451,0.00829930162522318,-0.00816038214487020
4.794794794794795,0.991795179731959,0.00813750119241041,-0.00800396772298102
4.814814814814815,0.991956498971900,0.00797880311931084,-0.00785044809712447
4.834834834834835,0.992114671647780,0.00782314994899761,-0.00769977373680462
4.854854854854855,0.992269758151695,0.00767048520927209,-0.00755189579774904
4.874874874874875,0.992421817754908,0.00752075339895214,-0.00740676611919683
4.894894894894895,0.992570908627156,0.00737389997421825,-0.00726433722085288
4.914914914914915,0.992717087855674,0.00722987133502363,-0.00712456229952812
4.934934934934935,0.992860411463961,0.00708861481157473,-0.00698739522548450
4.954954954954955,0.993000934430263,0.00695007865088756,-0.00685279053850278
4.974974974974975,0.993138710705796,0.00681421200342554,-0.00672070344369046
4.994994994994995,0.993273793232700,0.00668096490982359,-0.00659108980704649
5.015015015015015,0.993406233961729,0.00655028828770340,-0.00646390615079872
5.035035035035035,0.993536083869676,0.00642213391858417,-0.00633910964852930
5.055055055055055,0.993663392976537,0.00629645443489292,-0.00621665812010281
5.075075075075075,0.993788210362420,0.00617320330707824,-0.00609651002641107
5.095095095095095,0.993910584184191,0.00605233483083090,-0.00597862446394804
5.115115115115115,0.994030561691871,0.00593380411441477,-0.00586296115922772
5.135135135135135,0.994148189244774,0.00581756706611084,-0.00574948046305741
5.155155155155155,0.994263512327405,0.00570358038177733,-0.00563814334467789
5.175175175175175,0.994376575565097,0.00559180153252833,-0.00552891138578203
5.195195195195195,0.994487422739413,0.00548218875253327,-0.00542174677442235
5.215215215215215,0.994596096803301,0.00537470102693946,-0.00531661229881790
5.235235235235235,0.994702639896009,0.00526929807991946,-0.00521347134107026
5.255255255255255,0.994807093357760,0.00516594036284518,-0.00511228787079791
5.275275275275275,0.994909497744194,0.00506458904259008,-0.00501302643869801
5.295295295295295,0.995009892840577,0.00496520598996097,-0.00491565217004393
5.315315315315315,0.995108317675778,0.00486775376826051,-0.00482013075812678
5.335335335335335,0.995204810536023,0.00477219562198160,-0.00472642845764848
5.355355355355355,0.995299408978413,0.00467849546563438,-0.00463451207807379
5.375375375375375,0.995392149844235,0.00458661787270669,-0.00454434897694832
5.395395395395395,0.995483069272040,0.00449652806475861,-0.00445590705318893
5.415415415415415,0.995572202710512,0.00440819190065156,-0.00436915474035306
5.435435435435435,0.995659584931118,0.00432157586591228,-0.00428406099989283
5.455455455455455,0.995745250040551,0.00423664706223196,-0.00420059531439949
5.475475475475475,0.995829231492960,0.00415337319710071,-0.00411872768084380
5.495495495495495,0.995911562101977,0.00407172257357733,-0.00403842860381722
5.515515515515515,0.995992274052536,0.00399166408019433,-0.00395966908877882
5.535535535535535,0.996071398912497,0.00391316718099809,-0.00388242063531239
5.555555555555555,0.996148967644070,0.00383620190572383,-0.00380665523039819
5.575575575575575,0.996225010615038,0.00376073884010514,-0.00373234534170312
5.595595595595595,0.996299557609799,0.00368674911631759,-0.00365946391089347
5.615615615615615,0.996372637840206,0.00361420440355597,-0.00358798434697353
5.635635635635635,0.996444279956226,0.00354307689874465,-0.00351788051965365
5.655655655655655,0.996514512056415,0.00347333931738032,-0.00344912675275090
5.675675675675675,0.996583361698208,0.00340496488450653,-0.00338169781762521
5.6956956956956954,0.996650855908032,0.00333792732581928,-0.00331556892665391
5.7157157157157155,0.996717021191238,0.00327220085890280,-0.00325071572674722
5.7357357357357355,0.996781883541867,0.00320776018459477,-0.00318711429290719
5.7557557557557555,0.996845468452234,0.00314458047847996,-0.00312474112183225
5.7757757757757755,0.996907800922353,0.00308263738251154,-0.00306357312556970
5.7957957957957955,0.996968905469186,0.00302190699675889,-0.00300358762521788
5.8158158158158155,0.997028806135740,0.00296236587128097,-0.00294476234468008
5.8358358358358355,0.997087526499987,0.00290399099812429,-0.00288707540447167
5.8558558558558556,0.997145089683641,0.00284675980344423,-0.00283050531558213
5.875875875875876,0.997201518360766,0.00279065013974871,-0.00277503097339348
5.895895895895896,0.997256834766237,0.00273564027826305,-0.00272063165165623
5.915915915915916,0.997311060704048,0.00268170890141486,-0.00266728699652422
5.935935935935936,0.997364217555467,0.00262883509543769,-0.00261497702064944
5.955955955955956,0.997416326287053,0.00257699834309233,-0.00256368209733762
5.975975975975976,0.997467407458514,0.00252617851650457,-0.00251338295476585
5.995995995995996,0.997517481230441,0.00247635587011793,-0.00246406067026258
6.016016016016017,0.997566567371884,0.00242751103376046,-0.00241569666465113
6.0360360360360374,0.997614685267804,0.00237962500582400,-0.00236827269665701
6.0560560560560575,0.997661853926384,0.00233267914655484,-0.00232177085737979
6.0760760760760775,0.997708091986202,0.00228665517145437,-0.00227617356482987
6.0960960960960975,0.997753417723286,0.00224153514478847,-0.00223146355853064
6.1161161161161175,0.997797849058024,0.00219730147320429,-0.00218762389418624
6.1361361361361375,0.997841403561965,0.00215393689945313,-0.00214463793841530
6.1561561561561575,0.997884098464474,0.00211142449621811,-0.00210248936355071
6.1761761761761775,0.997925950659287,0.00206974766004523,-0.00206116214250571
6.1961961961961975,0.997966976710929,0.00202889010537662,-0.00202064054370623
6.216216216216218,0.998007192861022,0.00198883585868453,-0.00198090912608964
6.236236236236238,0.998046615034472,0.00194956925270476,-0.00194195273416978
6.256256256256258,0.998085258845543,0.00191107492076834,-0.00190375649316825
6.276276276276278,0.998123139603823,0.00187333779122985,-0.00186630580421181
6.296296296296298,0.998160272320072,0.00183634308199137,-0.00182958633959581
6.316316316316318,0.998196671711965,0.00180007629512055,-0.00179358403811332
6.336336336336338,0.998232352209728,0.00176452321156147,-0.00175828510044987
6.356356356356358,0.998267327961670,0.00172966988593718,-0.00172367598464337
6.376376376376378,0.998301612839611,0.00169550264144235,-0.00168974340160909
6.396396396396398,0.998335220444206,0.00166200806482493,-0.00165647431072915
6.416416416416418,0.998368164110173,0.00162917300145544,-0.00162385591550642
6.436436436436438,0.998400456911425,0.00159698455048270,-0.00159187565928212
6.456456456456458,0.998432111666098,0.00156543006007449,-0.00156052122101702
6.476476476476478,0.998463140941492,0.00153449712274224,-0.00152978051113556
6.496496496496498,0.998493557058917,0.00150417357074818,-0.00149964166743254
6.516516516516518,0.998523372098447,0.00147444747159379,-0.00147009305104193
6.536536536536538,0.998552597903583,0.00144530712358845,-0.00144112324246715
6.556556556556558,0.998581246085834,0.00141674105149683,-0.00141272103767249
6.576576576576578,0.998609328029206,0.00138873800226402,-0.00138487544423497
6.596596596596598,0.998636854894605,0.00136128694081704,-0.00135757567755622
6.616616616616618,0.998663837624164,0.00133437704594161,-0.00133081115713368
6.636636636636638,0.998690286945482,0.00130799770623298,-0.00130457150289072
6.656656656656658,0.998716213375784,0.00128213851611966,-0.00127884653156489
6.676676676676678,0.998741627226003,0.00125678927195885,-0.00125362625315388
6.696696696696698,0.998766538604784,0.00123193996820249,-0.00122890086741849
6.716716716716718,0.998790957422413,0.00120758079363271,-0.00120466076044195
6.736736736736738,0.998814893394668,0.00118370212766565,-0.00118089650124517
6.756756756756758,0.998838356046603,0.00116029453672245,-0.00115759883845697
6.776776776776778,0.998861354716251,0.00113734877066638,-0.00113475869703898
6.796796796796798,0.998883898558267,0.00111485575930495,-0.00111236717506438
6.816816816816818,0.998905996547490,0.00109280660895609,-0.00109041554054985
6.836836836836838,0.998927657482448,0.00107119259907709,-0.00106889522834013
6.856856856856858,0.998948889988789,0.00105000517895545,-0.00104779783704460
6.876876876876878,0.998969702522648,0.00102923596446058,-0.00102711512602501
6.896896896896898,0.998990103373949,0.00100887673485524,-0.00100683901243398
6.916916916916918,0.999010100669650,0.000988919429665802,-0.000986961568303409
6.936936936936938,0.999029702376912,0.000969356145610284,-0.000967475017682262
6.956956956956958,0.999048916306224,0.000950179133583223,-0.000948371733822989
6.976976976976978,0.999067750114454,0.000931380795696372,-0.000929644236415998
6.996996996996998,0.999086211307852,0.000912953682374301,-0.000911285188871484
7.017017017017018,0.999104307244985,0.000894890489503940,-0.000893287395647978
7.037037037037038,0.999122045139626,0.000877184055637147,-0.000875643799626969
7.057057057057058,0.999139432063581,0.000859827359245379,-0.000858347479532935
7.077077077077078,0.999156474949464,0.000842813516025559,-0.000841391647398163
7.097097097097098,0.999173180593413,0.000826135776256267,-0.000824769646071697
7.117117117117118,0.999189555657765,0.000809787522203350,-0.000808474946771785
7.137137137137138,0.999205606673669,0.000793762265574117,-0.000792501146681186
7.157157157157158,0.999221340043653,0.000778053645019241,-0.000776841966584709
7.177177177177178,0.999236762044141,0.000762655423681546,-0.000761491248548355
7.197197197197198,0.999251878827921,0.000747561486790842,-0.000746442953639444
7.217217217217218,0.999266696426565,0.000732765839304004,-0.000731691159687099
7.237237237237238,0.999281220752804,0.000718262603589482,-0.000717230059082488
7.257257257257258,0.999295457602855,0.000704046017155459,-0.000703053956618205
7.277277277277278,0.999309412658703,0.000690110430420879,-0.000689157267366188
7.297297297297298,0.999323091490341,0.000676450304528576,-0.000675534514593582
7.317317317317318,0.999336499557964,0.000663060209199756,-0.000662180327715954
7.337337337337338,0.999349642214121,0.000649934820629081,-0.000649089440287262
7.357357357357358,0.999362524705830,0.000637068919419640,-0.000636256688026013
7.377377377377378,0.999375152176641,0.000624457388557069,-0.000623677006877028
7.397397397397398,0.999387529668671,0.000612095211422127,-0.000611345431108238
7.417417417417418,0.999399662124594,0.000599977469841032,-0.000599257091441961
7.437437437437438,0.999411554389591,0.000588099342172862,-0.000587407213220090
7.457457457457458,0.999423211213262,0.000576456101433357,-0.000575791114602650
7.477477477477478,0.999434637251508,0.000565043113454458,-0.000564404204799180
7.497497497497498,0.999445837068366,0.000553855835078926,-0.000553241982332386
7.517517517517518,0.999456815137816,0.000542889812389407,-0.000542300033333559
7.537537537537538,0.999467575845548,0.000532140678971310,-0.000531574029869209
7.557557557557558,0.999478123490700,0.000521604154208873,-0.000521059728298404
7.577577577577578,0.999488462287555,0.000511276041613819,-0.000510752967660309
7.5975975975975985,0.999498596367211,0.000501152227185986,-0.000500649668091403
7.6176176176176185,0.999508529779217,0.000491228677805362,-0.000490745829271890
7.6376376376376385,0.999518266493173,0.000481501439654927,-0.000481037528900793
7.6576576576576585,0.999527810400308,0.000471966636673746,-0.000471520921199268
7.6776776776776785,0.999537165315015,0.000462620469039740,-0.000462192235441628
7.6976976976976985,0.999546334976365,0.000453459211681601,-0.000453047774513630
7.7177177177177185,0.999555323049590,0.000444479212819296,-0.000444083913497542
7.7377377377377385,0.999564133127537,0.000435676892532634,-0.000435297098283529
7.7577577577577586,0.999572768732086,0.000427048741357378,-0.000426683844206916
7.777777777777779,0.999581233315556,0.000418591318908373,-0.000418240734710860
7.797797797797799,0.999589530262065,0.000410301252529210,-0.000409964420034010
7.817817817817819,0.999597662888881,0.000402175235967911,-0.000401851615922705
7.837837837837839,0.999605634447733,0.000394210028078146,-0.000393899102367281
7.857857857857859,0.999613448126103,0.000386402451545525,-0.000386103722362079
7.877877877877879,0.999621107048493,0.000378749391638475,-0.000378462380688716
7.897897897897899,0.999628614277662,0.000371247794983240,-0.000370972042722227
7.917917917917919,0.999635972815847,0.000363894668362566,-0.000363629733259661
7.937937937937939,0.999643185605951,0.000356687077537615,-0.000356432535370741
7.957957957957959,0.999650255532715,0.000349622146092663,-0.000349377589270191
7.977977977977979,0.999657185423864,0.000342697054302172,-0.000342462091211345
7.997997997997999,0.999663978051230,0.000335909038019790,-0.000335683292400661
8.018018018018019,0.999670636131853,0.000329255387588889,-0.000329038497932761
8.038038038038039,0.999677162329064,0.000322733446774210,-0.000322525065745631
8.058058058058059,0.999683559253540,0.000316340611714233,-0.000316140405595620
8.078078078078079,0.999689829464345,0.000310074329893869,-0.000309881978051877
8.098098098098099,0.999695975469948,0.000303932099137093,-0.000303747293509877
8.118118118118119,0.999701999729219,0.000297911466619140,-0.000297733911223697
8.138138138138139,0.999707904652410,0.000292010027897884,-0.000291839438356687
8.158158158158159,0.999713692602110,0.000286225425964049,-0.000286061529050214
8.178178178178179,0.999719365894189,0.000280555350309882,-0.000280397883510152
8.198198198198199,0.999724926798718,0.000274997536015932,-0.000274846247110779
8.218218218218219,0.999730377540874,0.000269549762855617,-0.000269404409515781
8.238238238238239,0.999735720301824,0.000264209854417196,-0.000264070203816035
8.258258258258259,0.999740957219595,0.000258975677242857,-0.000258841505683876
8.278278278278279,0.999746090389925,0.000253845139984560,-0.000253716232543534
8.298298298298299,0.999751121867099,0.000248816192576340,-0.000248692342757452
8.318318318318319,0.999756053664763,0.000243886825422734,-0.000243767834828185
8.338338338338339,0.999760887756732,0.000239055068603037,-0.000238940746615600
8.358358358358359,0.999765626077774,0.000234318991091079,-0.000234209154569090
8.378378378378379,0.999770270524378,0.000229676699990224,-0.000229571172974521
8.398398398398399,0.999774822955515,0.000225126339783301,-0.000225024953215645
8.418418418418419,0.999779285193377,0.000220666091597177,-0.000220568683049707
8.438438438438439,0.999783659024100,0.000216294172481693,-0.000216200585896981
8.458458458458459,0.999787946198483,0.000212008834702690,-0.000211918920143982
8.478478478478479,0.999792148432677,0.000207808365048843,-0.000207721978460087
8.498498498498499,0.999796267408879,0.000203691084152051,-0.000203608087127326
8.518518518518519,0.999800304775996,0.000199655345821112,-0.000199575605383097
8.538538538538539,0.999804262150306,0.000195699536388425,-0.000195622924775548
8.558558558558559,0.999808141116099,0.000191822074069484,-0.000191748468531407
8.578578578578579,0.999811943226315,0.000188021408334890,-0.000187950690936020
8.598598598598599,0.999815670003158,0.000184296019294671,-0.000184228076725361
8.618618618618619,0.999819322938705,0.000180644417094639,-0.000180579140489799
8.63863863863864,0.999822903495504,0.000177065141324584,-0.000177002426089391
8.65865865865866,0.999826413107153,0.000173556760438048,-0.000173496506080494
8.67867867867868,0.999829853178876,0.000170117871183473,-0.000170059981153477
8.6986986986987,0.999833225088082,0.000166747098046494,-0.000166691479581316
8.71871871871872,0.999836530184916,0.000163443092703167,-0.000163389656678885
8.73873873873874,0.999839769792797,0.000160204533483910,-0.000160153194272720
8.75875875875876,0.999842945208945,0.000157030124847968,-0.000156980800181074
8.77877877877878,0.999846057704902,0.000153918596868172,-0.000153871207704052
8.7987987987988,0.999849108527038,0.000150868704725816,-0.000150823175123656
8.81881881881882,0.999852098897048,0.000147879228215440,-0.000147835485213527
8.83883883883884,0.999855030012443,0.000144948971259340,-0.000144906944758220
8.85885885885886,0.999857903047024,0.000142076761431596,-0.000142036384081820
8.87887887887888,0.999860719151354,0.000139261449491458,-0.000139222656585720
8.8988988988989,0.999863479453214,0.000136501908925885,-0.000136464638295397
8.91891891891892,0.999866185058060,0.000133797035501077,-0.000133761227416003
8.93893893893894,0.999868837049458,0.000131145746822812,-0.000131111343896603
8.95895895895896,0.999871436489518,0.000128546981905423,-0.000128513929002912
8.97897897897898,0.999873984419324,0.000125999700749247,-0.000125967944898337
8.998998998999,0.999876481859343,0.000123502883926377,-0.000123472374233200
9.01901901901902,0.999878929809835,0.000121055532174560,-0.000121026219741958
9.03903903903904,0.999881329251254,0.000118656665999077,-0.000118628503848281
9.05905905905906,0.999883681144641,0.000116305325282453,-0.000116278268277836
9.07907907907908,0.999885986432004,0.000114000568901847,-0.000113974573678619
9.0990990990991,0.999888246036698,0.000111741474353959,-0.000111716499248711
9.11911911911912,0.999890460863790,0.000109527137387329,-0.000109503142371287
9.13913913913914,0.999892631800428,0.000107356671641860,-0.000107333618256767
9.15915915915916,0.999894759716187,0.000105229208295442,-0.000105207059591949
9.17917917917918,0.999896845463424,0.000103143895717530,-0.000103122616196004
9.1991991991992,0.999898889877614,0.000101099899129540,-0.000101079454683192
9.21921921921922,0.999900893777685,0.0000990964002719315,-0.0000990767581321796
9.23923923923924,0.999902857966347,0.0000971325970778463,-0.0000971137257618181
9.25925925925926,0.999904783230414,0.0000952077033531746,-0.0000951895726132686
9.27927927927928,0.999906670341112,0.0000933209484629218,-0.0000933035292383475
9.2992992992993,0.999908520054396,0.0000914715770237532,-0.0000914548413939723
9.31931931931932,0.999910333111246,0.0000896588486025963,-0.0000896427697425894
9.33933933933934,0.999912110237969,0.0000878820374211816,-0.0000878665895584700
9.35935935935936,0.999913852146481,0.0000861404320664054,-0.0000861255904397580
9.37937937937938,0.999915559534601,0.0000844333352064011,-0.0000844190760261611
9.3993993993994,0.999917233086326,0.0000827600633122058,-0.0000827463637221741
9.41941941941942,0.999918873472102,0.0000811199463849150,-0.0000811067844257279
9.43943943943944,0.999920481349096,0.0000795123276882148,-0.0000794996822621588
9.45945945945946,0.999922057361459,0.0000779365634861890,-0.0000779244143233951
9.47947947947948,0.999923602140581,0.0000763920227862951,-0.0000763803504122599
9.4994994994995,0.999925116305345,0.0000748780870874096,-0.0000748668727917900
9.51951951951952,0.999926600462375,0.0000733941501328430,-0.0000733833759394747
9.53953953953954,0.999928055206278,0.0000719396176682252,-0.0000719292663063181
9.55955955955956,0.999929481119883,0.0000705139072041685,-0.0000705039620806311
9.57957957957958,0.999930878774473,0.0000691164477836115,-0.0000691068929564617
9.5995995995996,0.999932248730012,0.0000677466797537545,-0.0000677374999065729
9.61961961961962,0.999933591535373,0.0000664040545424945,-0.0000663952349598802
9.63963963963964,0.999934907728557,0.0000650880344392718,-0.0000650795609832610
9.65965965965966,0.999936197836904,0.0000637980923802426,-0.0000637899514676520
9.67967967967968,0.999937462377308,0.0000625337117376906,-0.0000625258903183503
9.6996996996997,0.999938701856424,0.0000612943861135964,-0.0000612868716494356
9.71971971971972,0.999939916770868,0.0000600796191372812,-0.0000600723995822356
9.73973973973974,0.999941107607419,0.0000588889242670458,-0.0000588819880477526
9.75975975975976,0.999942274843211,0.0000577218245957261,-0.0000577151605929761
9.77977977977978,0.999943418945924,0.0000565778526600876,-0.0000565714501910059
9.7997997997998,0.999944540373976,0.0000554565502539843,-0.0000554503990549089
9.81981981981982,0.999945639576699,0.0000543574682452065,-0.0000543515584552397
9.83983983983984,0.999946716994525,0.0000532801663959467,-0.0000532744885411512
9.85985985985986,0.999947773059160,0.0000522242131868114,-0.0000522187581650263
9.87987987987988,0.999948808193755,0.0000511891856443080,-0.0000511839447105612
9.8998998998999,0.999949822813078,0.0000501746691717412,-0.0000501696339242336
9.91991991991992,0.999950817323681,0.0000491802573834488,-0.0000491754197500884
9.93993993993994,0.999951792124058,0.0000482055519423130,-0.0000482009041677775
9.95995995995996,0.999952747604811,0.0000472501624004817,-0.0000472456970337887
9.97997997997998,0.999953684148799,0.0000463137060432375,-0.0000463094159258021
10.0,0.999954602131298,0.0000453958077359517,-0.0000453916859901132


==> figures/data/silu.csv <==
x,fx,fx1,fx2,fc,fc1,fc2
-10.0,-0.000453978687024344,-0.000408560208657082,-0.000363125244429229,-0.000453978687024344,-0.000408560208657082,-0.000363125244429229
-9.899497487437186,-0.000496928855962210,-0.000446706529537961,-0.000396464300644753,-0.000496928855962210,-0.000446706529537961,-0.000396464300644753
-9.798994974874372,-0.000543886129463423,-0.000488351664655492,-0.000432793176641897,-0.000543886129463423,-0.000488351664655492,-0.000432793176641897
-9.698492462311558,-0.000595217674869153,-0.000533808959930823,-0.000472371252757203,-0.000595217674869153,-0.000533808959930823,-0.000472371252757203
-9.597989949748744,-0.000651323496898824,-0.000583418891600347,-0.000515479303292989,-0.000651323496898824,-0.000583418891600347,-0.000515479303292989
-9.49748743718593,-0.000712639275044258,-0.000637551296829265,-0.000562421114457196,-0.000712639275044258,-0.000637551296829265,-0.000562421114457196
-9.396984924623116,-0.000779639433487089,-0.000696607772013541,-0.000613525203984853,-0.000779639433487089,-0.000696607772013541,-0.000613525203984853
-9.296482412060302,-0.000852840460911495,-0.000761024249152096,-0.000669146645603226,-0.000852840460911495,-0.000761024249152096,-0.000669146645603226
-9.195979899497488,-0.000932804498643066,-0.000831273760964227,-0.000729669000986252,-0.000932804498643066,-0.000831273760964227,-0.000729669000986252
-9.095477386934673,-0.00102014321662956,-0.000907869405660724,-0.000795506361173454,-0.00102014321662956,-0.000907869405660724,-0.000795506361173454
-8.99497487437186,-0.00111552199788445,-0.000991367522434605,-0.000867105498576418,-0.00111552199788445,-0.000991367522434605,-0.000867105498576418
-8.894472361809045,-0.00121966445313027,-0.00108237108879852,-0.000944948129628644,-0.00121966445313027,-0.00108237108879852,-0.000944948129628644
-8.793969849246231,-0.00133335728849491,-0.00118153335083743,-0.00102955328681443,-0.00133335728849491,-0.00118153335083743,-0.00102955328681443
-8.693467336683417,-0.00145745555021816,-0.00128956169723960,-0.00112147979719515,-0.00145745555021816,-0.00128956169723960,-0.00112147979719515
-8.592964824120603,-0.00159288827139899,-0.00140722178758356,-0.00122132886258560,-0.00159288827139899,-0.00140722178758356,-0.00122132886258560
-8.492462311557789,-0.00174066454683961,-0.00153534194475621,-0.00132974673416053,-0.00174066454683961,-0.00153534194475621,-0.00132974673416053
-8.391959798994975,-0.00190188006299303,-0.00167481782051240,-0.00144742747142309,-0.00190188006299303,-0.00167481782051240,-0.00144742747142309
-8.291457286432161,-0.00207772411087088,-0.00182661734200906,-0.00157511577206563,-0.00207772411087088,-0.00182661734200906,-0.00157511577206563
-8.190954773869347,-0.00226948711048020,-0.00199178594559508,-0.00171360985520695,-0.00226948711048020,-0.00199178594559508,-0.00171360985520695
-8.090452261306533,-0.00247856867589339,-0.00217145210214412,-0.00186376437569624,-0.00247856867589339,-0.00217145210214412,-0.00186376437569624
-7.989949748743719,-0.00270648625036469,-0.00236683313569838,-0.00202649334151261,-0.00270648625036469,-0.00236683313569838,-0.00202649334151261
-7.889447236180905,-0.00295488434093165,-0.00257924133405421,-0.00220277299962266,-0.00295488434093165,-0.00257924133405421,-0.00220277299962266
-7.788944723618091,-0.00322554438161568,-0.00281009034605664,-0.00239364464783064,-0.00322554438161568,-0.00281009034605664,-0.00239364464783064
-7.688442211055277,-0.00352039525357968,-0.00306090185565295,-0.00260021732098670,-0.00352039525357968,-0.00306090185565295,-0.00260021732098670
-7.5879396984924625,-0.00384152448932340,-0.00333331251704170,-0.00282367028920200,-0.00384152448932340,-0.00333331251704170,-0.00282367028920200
-7.4874371859296485,-0.00419119018608724,-0.00362908112837491,-0.00306525529322266,-0.00419119018608724,-0.00362908112837491,-0.00306525529322266
-7.386934673366834,-0.00457183365096848,-0.00395009601323636,-0.00332629842756961,-0.00457183365096848,-0.00395009601323636,-0.00332629842756961
-7.28643216080402,-0.00498609279668156,-0.00429838256930661,-0.00360820156515670,-0.00498609279668156,-0.00429838256930661,-0.00360820156515670
-7.185929648241206,-0.00543681630224650,-0.00467611093198327,-0.00391244319751249,-0.00543681630224650,-0.00467611093198327,-0.00391244319751249
-7.085427135678392,-0.00592707854696724,-0.00508560368696244,-0.00424057854206457,-0.00592707854696724,-0.00508560368696244,-0.00424057854206457
-6.984924623115578,-0.00646019531863680,-0.00552934354957482,-0.00459423874176494,-0.00646019531863680,-0.00552934354957482,-0.00459423874176494
-6.884422110552764,-0.00703974028771258,-0.00600998090962851,-0.00497512895215370,-0.00703974028771258,-0.00600998090962851,-0.00497512895215370
-6.78391959798995,-0.00766956222793809,-0.00653034111821323,-0.00538502507623186,-0.00766956222793809,-0.00653034111821323,-0.00538502507623186
-6.683417085427136,-0.00835380295019600,-0.00709343136687915,-0.00582576886764223,-0.00835380295019600,-0.00709343136687915,-0.00582576886764223
-6.582914572864322,-0.00909691589985744,-0.00770244697926923,-0.00629926107697591,-0.00909691589985744,-0.00770244697926923,-0.00629926107697591
-6.482412060301508,-0.00990368534808258,-0.00836077690003628,-0.00680745226380802,-0.00990368534808258,-0.00836077690003628,-0.00680745226380802
-6.381909547738694,-0.0107792460839000,-0.00907200812502012,-0.00735233083753832,-0.0107792460839000,-0.00907200812502012,-0.00735233083753832
-6.28140703517588,-0.0117291034858434,-0.00983992876941895,-0.00793590782243566,-0.0117291034858434,-0.00983992876941895,-0.00793590782243566
-6.180904522613066,-0.0127591538187732,-0.0106685294162009,-0.00856019776558570,-0.0127591538187732,-0.0106685294162009,-0.00856019776558570
-6.080402010050252,-0.0138757045624759,-0.0115620023243134,-0.00922719511981997,-0.0138757045624759,-0.0115620023243134,-0.00922719511981997
-5.979899497487437,-0.0150854945328477,-0.0125247380043170,-0.00993884533626736,-0.0150854945328477,-0.0125247380043170,-0.00993884533626736
-5.879396984924623,-0.0163957135029410,-0.0135613185867717,-0.0106970097920665,-0.0163957135029410,-0.0135613185867717,-0.0106970097920665
-5.7788944723618085,-0.0178140209687769,-0.0146765073148128,-0.0115034235572560,-0.0178140209687769,-0.0146765073148128,-0.0115034235572560
-5.6783919597989945,-0.0193485636323886,-0.0158752333856116,-0.0123596448703418,-0.0193485636323886,-0.0158752333856116,-0.0123596448703418
-5.57788944723618,-0.0210079910906848,-0.0171625712444777,-0.0132669950442276,-0.0210079910906848,-0.0171625712444777,-0.0132669950442276
-5.477386934673366,-0.0228014691219252,-0.0185437132989044,-0.0142264873631915,-0.0228014691219252,-0.0185437132989044,-0.0142264873631915
-5.376884422110552,-0.0247386898502594,-0.0200239348665888,-0.0152387433581106,-0.0247386898502594,-0.0200239348665888,-0.0152387433581106
-5.276381909547738,-0.0268298779411310,-0.0216085500001768,-0.0163038946626883,-0.0268298779411310,-0.0216085500001768,-0.0163038946626883
-5.175879396984924,-0.0290857918345470,-0.0233028566412298,-0.0174214684606794,-0.0290857918345470,-0.0233028566412298,-0.0174214684606794
-5.07537688442211,-0.0315177188573016,-0.0251120693460198,-0.0185902543371594,-0.0315177188573016,-0.0251120693460198,-0.0185902543371594
-4.974874371859296,-0.0341374628672472,-0.0270412375961222,-0.0198081501518572,-0.0341374628672472,-0.0270412375961222,-0.0198081501518572
-4.874371859296482,-0.0369573228706540,-0.0290951474579741,-0.0210719843681056,-0.0369573228706540,-0.0290951474579741,-0.0210719843681056
-4.773869346733668,-0.0399900608157503,-0.0312782040892453,-0.0223773121089701,-0.0399900608157503,-0.0312782040892453,-0.0223773121089701
-4.673366834170854,-0.0432488565000512,-0.0335942923090469,-0.0237181820886453,-0.0432488565000512,-0.0335942923090469,-0.0237181820886453
-4.57286432160804,-0.0467472472348515,-0.0360466121585672,-0.0250868715034283,-0.0467472472348515,-0.0360466121585672,-0.0250868715034283
-4.472361809045226,-0.0504990495866394,-0.0386374860860070,-0.0264735859900588,-0.0504990495866394,-0.0386374860860070,-0.0264735859900588
-4.371859296482412,-0.0545182601624668,-0.0413681341051470,-0.0278661219051840,-0.0545182601624668,-0.0413681341051470,-0.0278661219051840
-4.271356783919598,-0.0588189320259858,-0.0442384130149952,-0.0292494884926639,-0.0588189320259858,-0.0442384130149952,-0.0292494884926639
-4.1708542713567835,-0.0634150229261461,-0.0472465155481761,-0.0306054880406617,-0.0634150229261461,-0.0472465155481761,-0.0306054880406617
-4.0703517587939695,-0.0683202110969036,-0.0503886251636881,-0.0319122529556707,-0.0683202110969036,-0.0503886251636881,-0.0319122529556707
-3.9698492462311554,-0.0735476739521260,-0.0536585221484767,-0.0331437398773612,-0.0735476739521260,-0.0536585221484767,-0.0331437398773612
-3.8693467336683414,-0.0791098245673492,-0.0570471367840053,-0.0342691826227621,-0.0791098245673492,-0.0570471367840053,-0.0342691826227621
-3.7688442211055273,-0.0850180004260779,-0.0605420456211676,-0.0352525079923208,-0.0850180004260779,-0.0605420456211676,-0.0352525079923208
-3.6683417085427132,-0.0912820985356683,-0.0641269074538875,-0.0360517214193322,-0.0912820985356683,-0.0641269074538875,-0.0360517214193322
-3.567839195979899,-0.0979101507164149,-0.0677808364662523,-0.0366182732347360,-0.0979101507164149,-0.0677808364662523,-0.0366182732347360
-3.467336683417085,-0.104907832675676,-0.0714777113416985,-0.0368964210931672,-0.104907832675676,-0.0714777113416985,-0.0368964210931672
-3.366834170854271,-0.112277900445052,-0.0751854209714598,-0.0368226100006464,-0.112277900445052,-0.0751854209714598,-0.0368226100006464
-3.266331658291457,-0.120019547942430,-0.0788650499019436,-0.0363248985167995,-0.120019547942430,-0.0788650499019436,-0.0363248985167995
-3.165829145728643,-0.128127679894196,-0.0824700099456186,-0.0353224681504630,-0.128127679894196,-0.0824700099456186,-0.0353224681504630
-3.065326633165829,-0.136592095201477,-0.0859451285802829,-0.0337252627298238,-0.136592095201477,-0.0859451285802829,-0.0337252627298238
-2.964824120603015,-0.145396577156339,-0.0892257100051211,-0.0314338154964961,-0.145396577156339,-0.0892257100051211,-0.0314338154964961
-2.8643216080402008,-0.154517888820078,-0.0922365911177746,-0.0283393335719426,-0.154517888820078,-0.0922365911177746,-0.0283393335719426
-2.7638190954773867,-0.163924674485777,-0.0948912222951987,-0.0243241217720421,-0.163924674485777,-0.0948912222951987,-0.0243241217720421
-2.6633165829145726,-0.173576271585117,-0.0970908117080244,-0.0192624397008246,-0.173576271585117,-0.0970908117080244,-0.0192624397008246
-2.5628140703517586,-0.183421441784690,-0.0987235818805294,-0.0130218964641174,-0.183421441784690,-0.0987235818805294,-0.0130218964641174
-2.4623115577889445,-0.193397035453618,-0.0996641980936235,-0.00546549459314749,-0.193397035453618,-0.0996641980936235,-0.00546549459314749
-2.3618090452261304,-0.203426610243582,-0.0997734395972918,0.00354556324760528,-0.203426610243582,-0.0997734395972918,0.00354556324760528
-2.2613065326633164,-0.213419032222233,-0.0988981957959118,0.0141481970749087,-0.213419032222233,-0.0988981957959118,0.0141481970749087
-2.1608040201005023,-0.223267096779458,-0.0968718796551014,0.0264728110065668,-0.223267096779458,-0.0968718796551014,0.0264728110065668
-2.0603015075376883,-0.232846216210874,-0.0935153582930582,0.0406376333307190,-0.232846216210874,-0.0935153582930582,0.0406376333307190
-1.9597989949748733,-0.242013231158702,-0.0886385044722894,0.0567420236502809,-0.242013231158702,-0.0886385044722894,0.0567420236502809
-1.8592964824120592,-0.250605413465948,-0.0820424706060751,0.0748588040220035,-0.250605413465948,-0.0820424706060751,0.0748588040220035
-1.7587939698492452,-0.258439737782319,-0.0735227768291325,0.0950257610858723,-0.258439737782319,-0.0735227768291325,0.0950257610858723
-1.6582914572864311,-0.265312507540344,-0.0628732844938586,0.117236577232023,-0.265312507540344,-0.0628732844938586,0.117236577232023
-1.557788944723617,-0.270999426578921,-0.0498910941878887,0.141431577231137,-0.270999426578921,-0.0498910941878887,0.141431577231137
-1.457286432160803,-0.275256209438743,-0.0343823616304935,0.167488814834426,-0.275256209438743,-0.0343823616304935,0.167488814834426
-1.356783919597989,-0.277819819805315,-0.0161689651967498,0.195216159330001,-0.277819819805315,-0.0161689651967498,0.195216159330001
-1.2562814070351749,-0.278410416376676,0.00490411357699746,0.224345157778567,-0.278410416376676,0.00490411357699746,0.224345157778567
-1.1557788944723608,-0.276734067433327,0.0289609173092494,0.254527523338309,-0.276734067433327,0.0289609173092494,0.254527523338309
-1.0552763819095468,-0.272486268852988,0.0560864553266110,0.285335110096038,-0.272486268852988,0.0560864553266110,0.285335110096038
-0.9547738693467327,-0.265356265160916,0.0863188522685168,0.316264157337696,-0.265356265160916,0.0863188522685168,0.316264157337696
-0.8542713567839186,-0.255032130235329,0.119642163999095,0.346744403578332,-0.255032130235329,0.119642163999095,0.346744403578332
-0.7537688442211046,-0.241206515347937,0.155980368521744,0.376153375555214,-0.241206515347937,0.155980368521744,0.376153375555214
-0.6532663316582905,-0.223582920286212,0.195193050971132,0.403835757581802,-0.223582920286212,0.195193050971132,0.403835757581802
-0.5527638190954764,-0.201882292392797,0.237073268721195,0.429127268669197,-0.201882292392797,0.237073268721195,0.429127268669197
-0.4522613065326624,-0.175849713257826,0.281347999489136,0.451381964534115,-0.175849713257826,0.281347999489136,0.451381964534115
-0.3517587939698483,-0.145260898613462,0.327681441795270,0.470001401049741,-0.145260898613462,0.327681441795270,0.470001401049741
-0.25125628140703427,-0.109928218501065,0.375681259759992,0.484463715381403,-0.109928218501065,0.375681259759992,0.484463715381403
-0.1507537688442202,-0.0697059457938458,0.424907656536131,0.494350468654934,-0.0697059457938458,0.424907656536131,0.494350468654934
-0.05025125628140614,-0.0244944637630813,0.474884942347559,0.499369101156661,-0.0145199681695355,0.474884942347559,0.499369101156661
0.05025125628140792,0.0257567925183258,0.525115057652442,0.499369101156661,-0.0145199681695366,0.525115057652442,0.499369101156661
0.15075376884422198,0.0810478230503754,0.575092343463870,0.494350468654934,-0.0697059457938465,0.575092343463870,0.494350468654934
0.25125628140703604,0.141328062905970,0.624318740240009,0.484463715381403,-0.109928218501066,0.624318740240009,0.484463715381403
0.3517587939698501,0.206497895356387,0.672318558204731,0.470001401049740,-0.145260898613463,0.672318558204731,0.470001401049740
0.45226130653266416,0.276411593274837,0.718652000510865,0.451381964534114,-0.175849713257827,0.718652000510865,0.451381964534114
0.5527638190954782,0.350881526702681,0.762926731278806,0.429127268669197,-0.201882292392798,0.762926731278806,0.429127268669197
0.6532663316582923,0.429683411372080,0.804806949028869,0.403835757581802,-0.223582920286212,0.804806949028869,0.403835757581802
0.7537688442211063,0.512562328873169,0.844019631478256,0.376153375555213,-0.241206515347938,0.844019631478256,0.376153375555213
0.8542713567839204,0.599239226548592,0.880357836000906,0.346744403578331,-0.255032130235329,0.880357836000906,0.346744403578331
0.9547738693467345,0.689417604185819,0.913681147731484,0.316264157337695,-0.265356265160916,0.913681147731484,0.316264157337695
1.0552763819095485,0.782790113056561,0.943913544673390,0.285335110096037,-0.272486268852988,0.943913544673390,0.285335110096037
1.1557788944723626,0.879044827039036,0.971039082690751,0.254527523338309,-0.276734067433327,0.971039082690751,0.254527523338309
1.2562814070351767,0.977870990658501,0.995095886423003,0.224345157778566,-0.278410416376676,0.995095886423003,0.224345157778566
1.3567839195979907,1.07896409979268,1.01616896519675,0.195216159330000,-0.277819819805315,1.01616896519675,0.195216159330000
1.4572864321608048,1.18203022272206,1.03438236163049,0.167488814834426,-0.275256209438743,1.03438236163049,0.167488814834426
1.5577889447236188,1.28678951814470,1.04989109418789,0.141431577231136,-0.270999426578921,1.04989109418789,0.141431577231136
1.658291457286433,1.39297894974609,1.06287328449386,0.117236577232023,-0.265312507540344,1.06287328449386,0.117236577232023
1.758793969849247,1.50035423206693,1.07352277682913,0.0950257610858719,-0.258439737782319,1.07352277682913,0.0950257610858719
1.859296482412061,1.60869106894611,1.08204247060608,0.0748588040220032,-0.250605413465948,1.08204247060608,0.0748588040220032
1.959798994974875,1.71778576381617,1.08863850447229,0.0567420236502806,-0.242013231158702,1.08863850447229,0.0567420236502806
2.060301507537689,1.82745529132682,1.09351535829306,0.0406376333307189,-0.232846216210873,1.09351535829306,0.0406376333307189
2.160804020100503,1.93753692332104,1.09687187965510,0.0264728110065667,-0.223267096779458,1.09687187965510,0.0264728110065667
2.2613065326633173,2.04788750044108,1.09889819579591,0.0141481970749086,-0.213419032222233,1.09889819579591,0.0141481970749086
2.3618090452261313,2.15838243498255,1.09977343959729,0.00354556324760519,-0.203426610243582,1.09977343959729,0.00354556324760519
2.4623115577889454,2.26891452233533,1.09966419809362,-0.00546549459314757,-0.193397035453618,1.09966419809362,-0.00546549459314757
2.5628140703517595,2.37939262856707,1.09872358188053,-0.0130218964641175,-0.183421441784690,1.09872358188053,-0.0130218964641175
2.6633165829145735,2.48974031132946,1.09709081170802,-0.0192624397008247,-0.173576271585117,1.09709081170802,-0.0192624397008247
2.7638190954773876,2.59989442099161,1.09489122229520,-0.0243241217720422,-0.163924674485777,1.09489122229520,-0.0243241217720422
2.8643216080402016,2.70980371922012,1.09223659111777,-0.0283393335719426,-0.154517888820078,1.09223659111777,-0.0283393335719426
2.9648241206030157,2.81942754344668,1.08922571000512,-0.0314338154964961,-0.145396577156339,1.08922571000512,-0.0314338154964961
3.0653266331658298,2.92873453796435,1.08594512858028,-0.0337252627298239,-0.136592095201477,1.08594512858028,-0.0337252627298239
3.165829145728644,3.03770146583445,1.08247000994562,-0.0353224681504630,-0.128127679894196,1.08247000994562,-0.0353224681504630
3.266331658291458,3.14631211034903,1.07886504990194,-0.0363248985167995,-0.120019547942430,1.07886504990194,-0.0363248985167995
3.366834170854272,3.25455627040922,1.07518542097146,-0.0368226100006464,-0.112277900445052,1.07518542097146,-0.0368226100006464
3.467336683417086,3.36242885074141,1.07147771134170,-0.0368964210931672,-0.104907832675676,1.07147771134170,-0.0368964210931672
3.5678391959799,3.46992904526349,1.06778083646625,-0.0366182732347360,-0.0979101507164148,1.06778083646625,-0.0366182732347360
3.668341708542714,3.57705961000705,1.06412690745389,-0.0360517214193321,-0.0912820985356683,1.06412690745389,-0.0360517214193321
3.768844221105528,3.68382622067945,1.06054204562117,-0.0352525079923207,-0.0850180004260779,1.06054204562117,-0.0352525079923207
3.8693467336683423,3.79023690910099,1.05704713678401,-0.0342691826227621,-0.0791098245673491,1.05704713678401,-0.0342691826227621
3.9698492462311563,3.89630157227903,1.05365852214848,-0.0331437398773612,-0.0735476739521259,1.05365852214848,-0.0331437398773612
4.07035175879397,4.00203154769707,1.05038862516369,-0.0319122529556707,-0.0683202110969036,1.05038862516369,-0.0319122529556707
4.170854271356784,4.10743924843064,1.04724651554818,-0.0306054880406616,-0.0634150229261460,1.04724651554818,-0.0306054880406616
4.2713567839195985,4.21253785189361,1.04423841301500,-0.0292494884926639,-0.0588189320259858,1.04423841301500,-0.0292494884926639
4.371859296482413,4.31734103631995,1.04136813410515,-0.0278661219051840,-0.0545182601624668,1.04136813410515,-0.0278661219051840
4.472361809045227,4.42186275945859,1.03863748608601,-0.0264735859900588,-0.0504990495866394,1.03863748608601,-0.0264735859900588
4.572864321608041,4.52611707437319,1.03604661215857,-0.0250868715034283,-0.0467472472348515,1.03604661215857,-0.0250868715034283
4.673366834170855,4.63011797767080,1.03359429230905,-0.0237181820886453,-0.0432488565000512,1.03359429230905,-0.0237181820886453
4.773869346733669,4.73387928591792,1.03127820408925,-0.0223773121089701,-0.0399900608157503,1.03127820408925,-0.0223773121089701
4.874371859296483,4.83741453642583,1.02909514745797,-0.0210719843681056,-0.0369573228706540,1.02909514745797,-0.0210719843681056
4.974874371859297,4.94073690899205,1.02704123759612,-0.0198081501518572,-0.0341374628672472,1.02704123759612,-0.0198081501518572
5.075376884422111,5.04385916556481,1.02511206934602,-0.0185902543371593,-0.0315177188573016,1.02511206934602,-0.0185902543371593
5.175879396984925,5.14679360515038,1.02330285664123,-0.0174214684606794,-0.0290857918345469,1.02330285664123,-0.0174214684606794
5.276381909547739,5.24955203160661,1.02160855000018,-0.0163038946626883,-0.0268298779411310,1.02160855000018,-0.0163038946626883
5.376884422110553,5.35214573226029,1.02002393486659,-0.0152387433581106,-0.0247386898502594,1.02002393486659,-0.0152387433581106
5.477386934673367,5.45458546555144,1.01854371329890,-0.0142264873631915,-0.0228014691219251,1.01854371329890,-0.0142264873631915
5.577889447236181,5.55688145614550,1.01716257124448,-0.0132669950442276,-0.0210079910906847,1.01716257124448,-0.0132669950442276
5.678391959798995,5.65904339616661,1.01587523338561,-0.0123596448703418,-0.0193485636323886,1.01587523338561,-0.0123596448703418
5.778894472361809,5.76108045139303,1.01467650731481,-0.0115034235572560,-0.0178140209687769,1.01467650731481,-0.0115034235572560
5.8793969849246235,5.86300127142168,1.01356131858677,-0.0106970097920665,-0.0163957135029410,1.01356131858677,-0.0106970097920665
5.9798994974874375,5.96481400295459,1.01252473800432,-0.00993884533626736,-0.0150854945328477,1.01252473800432,-0.00993884533626736
6.080402010050253,6.06652630548778,1.01156200232431,-0.00922719511981996,-0.0138757045624758,1.01156200232431,-0.00922719511981996
6.180904522613066,6.16814536879429,1.01066852941620,-0.00856019776558570,-0.0127591538187732,1.01066852941620,-0.00856019776558570
6.2814070351758815,6.26967793169004,1.00983992876942,-0.00793590782243564,-0.0117291034858434,1.00983992876942,-0.00793590782243564
6.381909547738694,6.37113030165479,1.00907200812502,-0.00735233083753832,-0.0107792460839000,1.00907200812502,-0.00735233083753832
6.48241206030151,6.47250837495343,1.00836077690004,-0.00680745226380801,-0.00990368534808257,1.00836077690004,-0.00680745226380801
6.582914572864322,6.57381765696446,1.00770244697927,-0.00629926107697591,-0.00909691589985744,1.00770244697927,-0.00629926107697591
6.683417085427138,6.67506328247694,1.00709343136688,-0.00582576886764222,-0.00835380295019599,1.00709343136688,-0.00582576886764222
6.78391959798995,6.77625003576201,1.00653034111821,-0.00538502507623186,-0.00766956222793809,1.00653034111821,-0.00538502507623186
6.884422110552766,6.87738237026505,1.00600998090963,-0.00497512895215370,-0.00703974028771257,1.00600998090963,-0.00497512895215370
6.984924623115578,6.97846442779694,1.00552934354957,-0.00459423874176494,-0.00646019531863680,1.00552934354957,-0.00459423874176494
7.085427135678394,7.07950005713143,1.00508560368696,-0.00424057854206456,-0.00592707854696723,1.00508560368696,-0.00424057854206456
7.185929648241206,7.18049283193896,1.00467611093198,-0.00391244319751249,-0.00543681630224650,1.00467611093198,-0.00391244319751249
7.286432160804022,7.28144606800734,1.00429838256931,-0.00360820156515669,-0.00498609279668156,1.00429838256931,-0.00360820156515669
7.386934673366834,7.38236283971587,1.00395009601324,-0.00332629842756961,-0.00457183365096848,1.00395009601324,-0.00332629842756961
7.48743718592965,7.48324599574356,1.00362908112837,-0.00306525529322266,-0.00419119018608724,1.00362908112837,-0.00306525529322266
7.5879396984924625,7.58409817400314,1.00333331251704,-0.00282367028920200,-0.00384152448932340,1.00333331251704,-0.00282367028920200
7.688442211055278,7.68492181580170,1.00306090185565,-0.00260021732098670,-0.00352039525357967,1.00306090185565,-0.00260021732098670
7.788944723618091,7.78571917923647,1.00281009034606,-0.00239364464783064,-0.00322554438161568,1.00281009034606,-0.00239364464783064
7.8894472361809065,7.88649235183997,1.00257924133405,-0.00220277299962266,-0.00295488434093165,1.00257924133405,-0.00220277299962266
7.989949748743719,7.98724326249335,1.00236683313570,-0.00202649334151261,-0.00270648625036469,1.00236683313570,-0.00202649334151261
8.090452261306535,8.08797369263064,1.00217145210214,-0.00186376437569624,-0.00247856867589339,1.00217145210214,-0.00186376437569624
8.190954773869347,8.18868528675887,1.00199178594560,-0.00171360985520695,-0.00226948711048020,1.00199178594560,-0.00171360985520695
8.291457286432163,8.28937956232129,1.00182661734201,-0.00157511577206563,-0.00207772411087088,1.00182661734201,-0.00157511577206563
8.391959798994975,8.39005791893198,1.00167481782051,-0.00144742747142309,-0.00190188006299303,1.00167481782051,-0.00144742747142309
8.49246231155779,8.49072164701095,1.00153534194476,-0.00132974673416052,-0.00174066454683960,1.00153534194476,-0.00132974673416052
8.592964824120603,8.59137193584920,1.00140722178758,-0.00122132886258560,-0.00159288827139899,1.00140722178758,-0.00122132886258560
8.693467336683419,8.69200988113320,1.00128956169724,-0.00112147979719514,-0.00145745555021815,1.00128956169724,-0.00112147979719514
8.793969849246231,8.79263649195774,1.00118153335084,-0.00102955328681443,-0.00133335728849491,1.00118153335084,-0.00102955328681443
8.894472361809047,8.89325269735592,1.00108237108880,-0.000944948129628641,-0.00121966445313026,1.00108237108880,-0.000944948129628641
8.99497487437186,8.99385935237397,1.00099136752243,-0.000867105498576418,-0.00111552199788445,1.00099136752243,-0.000867105498576418
9.095477386934675,9.09445724371805,1.00090786940566,-0.000795506361173452,-0.00102014321662955,1.00090786940566,-0.000795506361173452
9.195979899497488,9.19504709499884,1.00083127376096,-0.000729669000986252,-0.000932804498643066,1.00083127376096,-0.000729669000986252
9.296482412060303,9.29562957159939,1.00076102424915,-0.000669146645603226,-0.000852840460911495,1.00076102424915,-0.000669146645603226
9.396984924623116,9.39620528518963,1.00069660777201,-0.000613525203984853,-0.000779639433487089,1.00069660777201,-0.000613525203984853
9.497487437185931,9.49677479791089,1.00063755129683,-0.000562421114457196,-0.000712639275044258,1.00063755129683,-0.000562421114457196
9.597989949748744,9.59733862625185,1.00058341889160,-0.000515479303292989,-0.000651323496898824,1.00058341889160,-0.000515479303292989
9.69849246231156,9.69789724463669,1.00053380895993,-0.000472371252757203,-0.000595217674869153,1.00053380895993,-0.000472371252757203
9.798994974874372,9.79845108874491,1.00048835166466,-0.000432793176641897,-0.000543886129463423,1.00048835166466,-0.000432793176641897
9.899497487437188,9.89900055858122,1.00044670652954,-0.000396464300644753,-0.000496928855962210,1.00044670652954,-0.000396464300644753
10.0,9.99954602131297,1.00040856020866,-0.000363125244429229,-0.000453978687024344,1.00040856020866,-0.000363125244429229


==> metadata.json <==
{
	"title": "Compact: Approximating Complex Activation Functions for Secure Computation",
	"keywords": ["activation functions", "neural networks", "secure inference", "approximation"],
	"abstract": "Secure multi-party computation (MPC) techniques can be used to provide data privacy when users query deep neural network (DNN) models hosted on a public cloud. State-of-the-art MPC techniques can be directly leveraged for DNN models that use simple activation functions (AFs) such as ReLU. However, these techniques are ineffective and/or inefficient for the complex and highly non-linear AFs used in cutting-edge DNN models. We present Compact, which produces piece-wise polynomial approximations of complex AFs to enable their efficient use with state-of-the-art MPC techniques. Compact neither requires nor imposes any restriction on model training and results in near-identical model accuracy.  To achieve this, we design Compact with input density awareness, and use an application specific simulated annealing type optimization to generate computationally more efficient approximations of complex AFs. We extensively evaluate Compact on four different machine-learning tasks  with DNN architectures that use popular complex AFs silu, gelu, and mish. Our experimental results show that Compact incurs negligible accuracy loss while being 2x-5x computationally more efficient  than state-of-the-art approaches for DNN models with large number of hidden layers. Our work accelerates easy adoption of MPC techniques to provide user data privacy even when the queried DNN models consist of a number of hidden layers, and trained over complex AFs.",
	"authors": [
		{
			"first_name": "Mazharul",
			"last_name": "Islam",
			"institution": "University of Wisconsin - Madison"
		},
		{
			"first_name": "Sunpreet",
			"last_name": "S. Arora",
			"institution": "Visa Research"
		},
		{
			"first_name": "Rahul",
			"last_name": "Chatterjee",
			"institution": "University of Wisconsin - Madison"
		},
		{
			"first_name": "Peter",
			"last_name": "Rindal",
			"institution": "Visa Research"
		},
		{
			"first_name": "Maliheh",
			"last_name": "Shirvanian",
			"institution": "Netflix"
		}
	],
	"attestation": "I attest that the values in this file are correct and exactly match those in the accompanying pdf file"
}

